Polyhedral Relaxations for Optimal Pump Scheduling of Potable Water Distribution Networks

The classic pump scheduling or Optimal Water Flow (OWF) problem for water distribution networks (WDNs) minimizes the cost of power consumption for a given WDN over a fixed time horizon. In its exact form, the OWF is a computationally challenging mixed-integer nonlinear program (MINLP). It is complicated by nonlinear equality constraints that model network physics, discrete variables that model operational controls, and intertemporal constraints that model changes to storage devices. To address the computational challenges of the OWF, this paper develops tight polyhedral relaxations of the original MINLP, derives novel valid inequalities (or cuts) using duality theory, and implements novel optimization-based bound tightening and cut generation procedures. The efficacy of each new method is rigorously evaluated by measuring empirical improvements in OWF primal and dual bounds over forty-five literature instances. The evaluation suggests that our relaxation improvements, model strengthening techniques, and a thoughtfully selected polyhedral relaxation partitioning scheme can substantially improve OWF primal and dual bounds, especially when compared with similar relaxation-based techniques that do not leverage these new methods.

==> MATM-12_Steps-BT-TIMING-WALL.csv <==
position,name,max_time
1,bt_ss_r,7.88
2,bt_ss,214.01
3,bt_sq,1863.5900000000001
4,bt_ts_r,373.06
5,bt_ts,386.64


==> MATM-12_Steps-LB-BT.csv <==
day,lb_bt_ss_r,lb_bt_ss,lb_bt_sq,lb_bt_ts_r,lb_bt_ts
1,4.245901324377082,4.351703827029039,4.422317318385287,4.519760510078085,4.519779811415125
2,3.7206054032033835,3.825132289783535,3.902957611271035,4.498716653168085,4.4987383020910015
3,4.322044191744483,4.464341588074426,4.540860861549625,5.316953623658643,5.316980072043444
4,4.738611546725768,4.858744898983713,5.02414671875155,5.2538237292847585,5.25383685072658
5,4.337970761610874,4.46670184537418,5.360709203955509,5.48659316405229,5.486607136986684


==> MATM-12_Steps-LB-CUTS.csv <==
day,lb_dual_cuts,lb_dual_network_cuts,lb_obcg_cuts
1,0.044676165408242374,0.044676165408242374,0.07528787481625708
2,0.06687877589400212,0.06687877589400212,0.07246114209388234
3,0.09666907252518286,0.09666907252518286,0.1117805750756403
4,0.012008823239500603,0.012008823239500603,0.02609469193859327
5,0.02207899333633057,0.02207899333633057,0.06774696578918209


==> MATM-12_Steps-UB.csv <==
day,ub_lrdx_1,ub_lrdx_2,ub_lrdx_3,ub_pwlrdx_1,ub_pwlrdx_2,ub_pwlrdx_3
1,0.0,0.0,0.0,Inf,0.0,0.0
2,0.0,0.0,0.0,Inf,0.0,0.0
3,0.0,0.0,0.0,Inf,0.0,0.0
4,0.0,0.0,0.0,Inf,0.0,0.0
5,0.0,0.0,0.0,Inf,0.0,0.0


==> MATM-24_Steps-BT-TIMING-WALL.csv <==
position,name,max_time
1,bt_ss_r,14.53
2,bt_ss,226.19
3,bt_sq,3832.8899999999994
4,bt_ts_r,2018.15
5,bt_ts,823.02


==> MATM-24_Steps-LB-BT.csv <==
day,lb_bt_ss_r,lb_bt_ss,lb_bt_sq,lb_bt_ts_r,lb_bt_ts
1,4.558863962090413,4.680159419877235,4.745047162920526,4.780619107304762,4.7806218803794085
2,3.740278769433252,3.8507397364842477,3.90978426783754,3.9242717276326786,3.924272284069059
3,4.622722945173091,4.774233193117305,4.83530658872471,4.863813623666242,4.8638151053541625
4,5.093439835036672,5.208826013454891,5.275725294335695,5.286880388557673,5.2868809365793386
5,4.811188593336094,4.994104636850052,5.083438093086259,5.14772565266893,5.147731248252545


==> MATM-24_Steps-LB-CUTS.csv <==
day,lb_dual_cuts,lb_dual_network_cuts,lb_obcg_cuts
1,0.05474772862431321,0.05474772862431321,0.07225646572840795
2,0.09029285403290281,0.09029285403290281,0.09281647610658629
3,0.11191126354514688,0.11191126354514688,0.11951868244816867
4,0.02207897928417967,0.02207897928417967,0.025681080156300096
5,0.038459174279599766,0.038459174279599766,0.0854991464728831


==> MATM-24_Steps-UB.csv <==
day,ub_lrdx_1,ub_lrdx_2,ub_lrdx_3,ub_pwlrdx_1,ub_pwlrdx_2,ub_pwlrdx_3
1,0.0,0.07777956437219416,0.03040214363058363,Inf,0.9538931522264534,0.3079682973716738
2,0.0,0.0,0.0,Inf,0.6715269222612276,0.6715269222612276
3,0.0,0.0,0.0,Inf,0.2202125136883374,0.0
4,0.5878837583746328,0.5878837583746328,0.0,Inf,1.310886390181073,1.2244948531018387
5,0.3694793672766832,0.21577332435005198,0.0,Inf,0.1493540399657354,0.8788207173029019


==> MATM-48_Steps-BT-TIMING-WALL.csv <==
position,name,max_time
1,bt_ss_r,4.04
2,bt_ss,260.58
3,bt_sq,7846.350000000003
4,bt_ts_r,28530.62
5,bt_ts,27252.61


==> MATM-48_Steps-Day_21-Electricity_Prices.csv <==
time,energy_price
0.0,1.3799999999999998e-5
1800.0,1.3799999999999998e-5
3600.0,1.3799999999999998e-5
5400.0,1.3799999999999998e-5
7200.0,1.3799999999999998e-5
9000.0,1.3799999999999998e-5
10800.0,1.3799999999999998e-5
12600.0,1.3799999999999998e-5
14400.0,1.3799999999999998e-5
16200.0,1.3799999999999998e-5
18000.0,1.3799999999999998e-5
19800.0,1.3799999999999998e-5
21600.0,1.2564583333333333e-5
23400.0,1.2564583333333333e-5
25200.0,1.2564583333333333e-5
27000.0,1.2564583333333333e-5
28800.0,1.692638888888889e-5
30600.0,1.692638888888889e-5
32400.0,1.692638888888889e-5
34200.0,1.692638888888889e-5
36000.0,1.8622916666666668e-5
37800.0,1.8622916666666668e-5
39600.0,1.8622916666666668e-5
41400.0,1.8622916666666668e-5
43200.0,1.857361111111111e-5
45000.0,1.857361111111111e-5
46800.0,1.857361111111111e-5
48600.0,1.857361111111111e-5
50400.0,1.7883333333333332e-5
52200.0,1.7883333333333332e-5
54000.0,1.7883333333333332e-5
55800.0,1.7883333333333332e-5
57600.0,1.872013888888889e-5
59400.0,1.872013888888889e-5
61200.0,1.872013888888889e-5
63000.0,1.872013888888889e-5
64800.0,1.786736111111111e-5
66600.0,1.786736111111111e-5
68400.0,1.786736111111111e-5
70200.0,1.786736111111111e-5
72000.0,1.750347222222222e-5
73800.0,1.750347222222222e-5
75600.0,1.750347222222222e-5
77400.0,1.750347222222222e-5
79200.0,1.4804166666666666e-5
81000.0,1.4804166666666666e-5
82800.0,1.4804166666666666e-5
84600.0,1.4804166666666666e-5
86400.0,1.3799999999999998e-5


==> MATM-48_Steps-Day_22-Electricity_Prices.csv <==
time,energy_price
0.0,1.1325e-5
1800.0,1.1325e-5
3600.0,1.1325e-5
5400.0,1.1325e-5
7200.0,1.1325e-5
9000.0,1.1325e-5
10800.0,1.1325e-5
12600.0,1.1325e-5
14400.0,1.1325e-5
16200.0,1.1325e-5
18000.0,1.1325e-5
19800.0,1.1325e-5
21600.0,1.5063888888888888e-5
23400.0,1.5063888888888888e-5
25200.0,1.5063888888888888e-5
27000.0,1.5063888888888888e-5
28800.0,1.8345833333333333e-5
30600.0,1.8345833333333333e-5
32400.0,1.8345833333333333e-5
34200.0,1.8345833333333333e-5
36000.0,2.0690277777777776e-5
37800.0,2.0690277777777776e-5
39600.0,2.0690277777777776e-5
41400.0,2.0690277777777776e-5
43200.0,1.9852083333333333e-5
45000.0,1.9852083333333333e-5
46800.0,1.9852083333333333e-5
48600.0,1.9852083333333333e-5
50400.0,2.027152777777778e-5
52200.0,2.027152777777778e-5
54000.0,2.027152777777778e-5
55800.0,2.027152777777778e-5
57600.0,2.18e-5
59400.0,2.18e-5
61200.0,2.18e-5
63000.0,2.18e-5
64800.0,1.748888888888889e-5
66600.0,1.748888888888889e-5
68400.0,1.748888888888889e-5
70200.0,1.748888888888889e-5
72000.0,1.4131944444444443e-5
73800.0,1.4131944444444443e-5
75600.0,1.4131944444444443e-5
77400.0,1.4131944444444443e-5
79200.0,1.3518749999999998e-5
81000.0,1.3518749999999998e-5
82800.0,1.3518749999999998e-5
84600.0,1.3518749999999998e-5
86400.0,1.1325e-5


==> MATM-48_Steps-Day_23-Electricity_Prices.csv <==
time,energy_price
0.0,1.2227777777777777e-5
1800.0,1.2227777777777777e-5
3600.0,1.2227777777777777e-5
5400.0,1.2227777777777777e-5
7200.0,1.1964583333333332e-5
9000.0,1.1964583333333332e-5
10800.0,1.1964583333333332e-5
12600.0,1.1964583333333332e-5
14400.0,1.1701388888888889e-5
16200.0,1.1701388888888889e-5
18000.0,1.1701388888888889e-5
19800.0,1.1701388888888889e-5
21600.0,1.6487499999999998e-5
23400.0,1.6487499999999998e-5
25200.0,1.6487499999999998e-5
27000.0,1.6487499999999998e-5
28800.0,1.8896527777777777e-5
30600.0,1.8896527777777777e-5
32400.0,1.8896527777777777e-5
34200.0,1.8896527777777777e-5
36000.0,2.003611111111111e-5
37800.0,2.003611111111111e-5
39600.0,2.003611111111111e-5
41400.0,2.003611111111111e-5
43200.0,2.003611111111111e-5
45000.0,2.003611111111111e-5
46800.0,2.003611111111111e-5
48600.0,2.003611111111111e-5
50400.0,1.8896527777777777e-5
52200.0,1.8896527777777777e-5
54000.0,1.8896527777777777e-5
55800.0,1.8896527777777777e-5
57600.0,2.444236111111111e-5
59400.0,2.444236111111111e-5
61200.0,2.444236111111111e-5
63000.0,2.444236111111111e-5
64800.0,2.207361111111111e-5
66600.0,2.207361111111111e-5
68400.0,2.207361111111111e-5
70200.0,2.207361111111111e-5
72000.0,1.5477777777777775e-5
73800.0,1.5477777777777775e-5
75600.0,1.5477777777777775e-5
77400.0,1.5477777777777775e-5
79200.0,1.492222222222222e-5
81000.0,1.492222222222222e-5
82800.0,1.492222222222222e-5
84600.0,1.492222222222222e-5
86400.0,1.2227777777777777e-5


==> MATM-48_Steps-Day_24-Electricity_Prices.csv <==
time,energy_price
0.0,1.3775e-5
1800.0,1.3775e-5
3600.0,1.3775e-5
5400.0,1.3775e-5
7200.0,1.3282638888888888e-5
9000.0,1.3282638888888888e-5
10800.0,1.3282638888888888e-5
12600.0,1.3282638888888888e-5
14400.0,1.2790277777777777e-5
16200.0,1.2790277777777777e-5
18000.0,1.2790277777777777e-5
19800.0,1.2790277777777777e-5
21600.0,1.2859722222222221e-5
23400.0,1.2859722222222221e-5
25200.0,1.2859722222222221e-5
27000.0,1.2859722222222221e-5
28800.0,2.201458333333333e-5
30600.0,2.201458333333333e-5
32400.0,2.201458333333333e-5
34200.0,2.201458333333333e-5
36000.0,2.2122916666666665e-5
37800.0,2.2122916666666665e-5
39600.0,2.2122916666666665e-5
41400.0,2.2122916666666665e-5
43200.0,2.0391666666666663e-5
45000.0,2.0391666666666663e-5
46800.0,2.0391666666666663e-5
48600.0,2.0391666666666663e-5
50400.0,1.9180555555555555e-5
52200.0,1.9180555555555555e-5
54000.0,1.9180555555555555e-5
55800.0,1.9180555555555555e-5
57600.0,2.332222222222222e-5
59400.0,2.332222222222222e-5
61200.0,2.332222222222222e-5
63000.0,2.332222222222222e-5
64800.0,2.2213194444444445e-5
66600.0,2.2213194444444445e-5
68400.0,2.2213194444444445e-5
70200.0,2.2213194444444445e-5
72000.0,2.1539583333333333e-5
73800.0,2.1539583333333333e-5
75600.0,2.1539583333333333e-5
77400.0,2.1539583333333333e-5
79200.0,2.1604166666666666e-5
81000.0,2.1604166666666666e-5
82800.0,2.1604166666666666e-5
84600.0,2.1604166666666666e-5
86400.0,1.3775e-5


==> MATM-48_Steps-Day_25-Electricity_Prices.csv <==
time,energy_price
0.0,1.6697916666666665e-5
1800.0,1.6697916666666665e-5
3600.0,1.6697916666666665e-5
5400.0,1.6697916666666665e-5
7200.0,1.3697222222222223e-5
9000.0,1.3697222222222223e-5
10800.0,1.3697222222222223e-5
12600.0,1.3697222222222223e-5
14400.0,1.3697222222222223e-5
16200.0,1.3697222222222223e-5
18000.0,1.3697222222222223e-5
19800.0,1.3697222222222223e-5
21600.0,1.1674305555555555e-5
23400.0,1.1674305555555555e-5
25200.0,1.1674305555555555e-5
27000.0,1.1674305555555555e-5
28800.0,2.5015277777777776e-5
30600.0,2.5015277777777776e-5
32400.0,2.5015277777777776e-5
34200.0,2.5015277777777776e-5
36000.0,4.7512499999999996e-5
37800.0,4.7512499999999996e-5
39600.0,4.7512499999999996e-5
41400.0,4.7512499999999996e-5
43200.0,1.3766666666666666e-5
45000.0,1.3766666666666666e-5
46800.0,1.3766666666666666e-5
48600.0,1.3766666666666666e-5
50400.0,1.3766666666666666e-5
52200.0,1.3766666666666666e-5
54000.0,1.3766666666666666e-5
55800.0,1.3766666666666666e-5
57600.0,1.3766666666666666e-5
59400.0,1.3766666666666666e-5
61200.0,1.3766666666666666e-5
63000.0,1.3766666666666666e-5
64800.0,1.3766666666666666e-5
66600.0,1.3766666666666666e-5
68400.0,1.3766666666666666e-5
70200.0,1.3766666666666666e-5
72000.0,1.3739583333333331e-5
73800.0,1.3739583333333331e-5
75600.0,1.3739583333333331e-5
77400.0,1.3739583333333331e-5
79200.0,1.37125e-5
81000.0,1.37125e-5
82800.0,1.37125e-5
84600.0,1.37125e-5
86400.0,1.6697916666666665e-5


==> MATM-48_Steps-LB-BT.csv <==
day,lb_bt_ss_r,lb_bt_ss,lb_bt_sq,lb_bt_ts_r,lb_bt_ts
1,4.798765569918097,4.9143125779327415,4.976189062600702,5.011995403620651,5.012008159858542
2,3.7442988958867103,3.8596051909646443,3.913662906645061,3.9229489361259033,3.9229509788833097
3,4.739054699292548,4.889849850977102,4.948523454891725,4.971662377899132,4.97166789935401
4,5.281537637441206,5.398065426878137,5.464430472675287,5.471901559232511,5.471905676287115
5,5.1825218428297575,5.35034359502251,5.4456228638383815,5.533112059999857,5.5331432828883225


==> MATM-48_Steps-LB-CUTS.csv <==
day,lb_dual_cuts,lb_dual_network_cuts,lb_obcg_cuts
1,0.05278788255937948,0.05278788255937948,0.06516420154475841
2,0.09312332858397292,0.09312332858397292,0.09383584846107686
3,0.10908438145247365,0.10908438145247365,0.11512926029528264
4,0.01947300094146897,0.01947300094146897,0.022813694248541308
5,0.027281419181734455,0.027281419181734455,0.06382973320530455


==> MATM-48_Steps-UB.csv <==
day,ub_lrdx_1,ub_lrdx_2,ub_lrdx_3,ub_pwlrdx_1,ub_pwlrdx_2,ub_pwlrdx_3
1,0.9337307977184159,0.0,0.7689508391760697,Inf,Inf,Inf
2,0.33881989292480724,0.0,0.08453691683492161,Inf,Inf,Inf
3,0.4217746989207216,1.0085932932237514,0.0,Inf,Inf,Inf
4,0.011011361648195564,0.0,1.036132801052672,Inf,Inf,Inf
5,1.7154856457993497,0.0,1.4535844924088084,Inf,Inf,Inf


==> Poormond-12_Steps-BT-TIMING-WALL.csv <==
position,name,max_time
1,bt_ss_r,10.77
2,bt_ss,1.5
3,bt_sq,29.73000000000001
4,bt_ts_r,427.59
5,bt_ts,46.01


==> Poormond-12_Steps-LB-BT.csv <==
day,lb_bt_ss_r,lb_bt_ss,lb_bt_sq,lb_bt_ts_r,lb_bt_ts
1,9.815934172041532,15.142438902665237,19.307981794986805,20.084090194100707,20.084098816345428
2,10.084312412543175,15.059654682105469,19.05573536766608,19.86196888107826,19.861980042766934
3,9.557241505073993,15.01026978142822,18.61986358348331,19.38630216636495,19.38631346524239
4,9.984835689904797,15.101487640029672,20.024212467482474,20.736710587623257,20.73675376039854
5,11.040268031233099,15.972044206395779,20.17154301975646,52.80600815913321,52.806055461108095


==> Poormond-12_Steps-LB-CUTS.csv <==
day,lb_dual_cuts,lb_dual_network_cuts,lb_obcg_cuts
1,10.262819001002166,10.262819001002166,11.017394285425583
2,10.27951101561286,10.27951101561286,11.131257311846607
3,10.000436206779725,10.000436206779725,10.910708838282487
4,10.20291118351826,10.20291118351826,11.055444197502805
5,6.862630411817027,6.862630411817027,17.57393632424228


==> Poormond-12_Steps-UB.csv <==
day,ub_lrdx_1,ub_lrdx_2,ub_lrdx_3,ub_pwlrdx_1,ub_pwlrdx_2,ub_pwlrdx_3
1,0.8335201623186925,0.7834530806873657,0.7834530806873657,0.0,0.0,0.7727134675052113
2,0.0,0.0,0.0,0.0,0.0,0.0
3,0.0,0.10220312921609913,0.08855388593115303,0.0,0.0,0.07699841055623877
4,0.025534983611530962,0.5141267208461417,0.4671703436817587,0.0,0.5896819477776539,0.6715731468768695
5,0.0,0.561275910141347,0.027321449913245432,0.0,0.07431605039042727,0.04930715163047652


==> Poormond-24_Steps-BT-TIMING-WALL.csv <==
position,name,max_time
1,bt_ss_r,10.64
2,bt_ss,1.48
3,bt_sq,84.15
4,bt_ts_r,1110.13
5,bt_ts,203.04


==> Poormond-24_Steps-LB-BT.csv <==
day,lb_bt_ss_r,lb_bt_ss,lb_bt_sq,lb_bt_ts_r,lb_bt_ts
1,9.82778726928668,15.154173637725378,17.630430440850127,17.804280244247778,17.80428426955753
2,10.09722871685894,15.071572371184972,17.405544989975937,17.642824458326128,17.64283009831742
3,9.558333580683826,15.010956040489605,17.371521230927108,17.59447067996719,17.594476389314057
4,9.99785087720084,15.116803440747491,18.304684845045994,18.493419040812395,18.49344060196431
5,11.085733459366079,16.052094564600004,18.85110422767492,19.055061186032678,19.055084266717945


==> Poormond-24_Steps-LB-CUTS.csv <==
day,lb_dual_cuts,lb_dual_network_cuts,lb_obcg_cuts
1,10.32895174308267,10.32895174308267,10.80831135737442
2,10.292695035781929,10.292695035781929,10.77046341014181
3,9.858955935728781,9.858955935728781,10.298648389091008
4,10.261938648821026,10.261938648821026,10.761240713937074
5,9.361031498355802,9.361031498355802,9.777184861015222


==> Poormond-24_Steps-UB.csv <==
day,ub_lrdx_1,ub_lrdx_2,ub_lrdx_3,ub_pwlrdx_1,ub_pwlrdx_2,ub_pwlrdx_3
1,1.7158959491546046,0.9553095303003449,0.0,1.533639629215021,2.485696668286588,2.427784337292089
2,0.41851257728576824,0.14027243380839322,1.2292451523468841,0.0,1.1610173513186863,0.6010601796321106
3,0.7780778619101884,0.0,0.6750920333286118,1.640231032106019,0.7320762926513005,0.00014084178386043853
4,0.0,0.46198532635516126,0.12416581582179027,0.37929624694917724,1.0549118088612088,0.4179837319653294
5,0.008267209358545325,0.006226993136302358,0.006226993136302358,0.0,0.009796063563675891,0.06537639770489122


==> Poormond-48_Steps-BT-TIMING-WALL.csv <==
position,name,max_time
1,bt_ss_r,13.13
2,bt_ss,1.62
3,bt_sq,130.34
4,bt_ts_r,8491.66
5,bt_ts,1649.27


==> Poormond-48_Steps-Day_21-Electricity_Prices.csv <==
time,energy_price
0.0,1.1325e-5
1800.0,1.1325e-5
3600.0,1.1325e-5
5400.0,1.1325e-5
7200.0,1.6933333333333333e-5
9000.0,1.6933333333333333e-5
10800.0,1.6933333333333333e-5
12600.0,1.6933333333333333e-5
14400.0,1.8752777777777777e-5
16200.0,1.8752777777777777e-5
18000.0,1.8752777777777777e-5
19800.0,1.8752777777777777e-5
21600.0,1.873611111111111e-5
23400.0,1.873611111111111e-5
25200.0,1.873611111111111e-5
27000.0,1.873611111111111e-5
28800.0,1.7777777777777777e-5
30600.0,1.7777777777777777e-5
32400.0,1.7777777777777777e-5
34200.0,1.7777777777777777e-5
36000.0,1.8719444444444445e-5
37800.0,1.8719444444444445e-5
39600.0,1.8719444444444445e-5
41400.0,1.8719444444444445e-5
43200.0,1.691111111111111e-5
45000.0,1.691111111111111e-5
46800.0,1.691111111111111e-5
48600.0,1.691111111111111e-5
50400.0,1.7725e-5
52200.0,1.7725e-5
54000.0,1.7725e-5
55800.0,1.7725e-5
57600.0,1.5166666666666667e-5
59400.0,1.5166666666666667e-5
61200.0,1.5166666666666667e-5
63000.0,1.5166666666666667e-5
64800.0,1.1325e-5
66600.0,1.1325e-5
68400.0,1.1325e-5
70200.0,1.1325e-5
72000.0,1.1325e-5
73800.0,1.1325e-5
75600.0,1.1325e-5
77400.0,1.1325e-5
79200.0,1.2897222222222222e-5
81000.0,1.2897222222222222e-5
82800.0,1.2897222222222222e-5
84600.0,1.2897222222222222e-5
86400.0,1.1325e-5


==> Poormond-48_Steps-Day_22-Electricity_Prices.csv <==
time,energy_price
0.0,1.2897222222222222e-5
1800.0,1.2897222222222222e-5
3600.0,1.2897222222222222e-5
5400.0,1.2897222222222222e-5
7200.0,1.8702777777777775e-5
9000.0,1.8702777777777775e-5
10800.0,1.8702777777777775e-5
12600.0,1.8702777777777775e-5
14400.0,2.0513888888888885e-5
16200.0,2.0513888888888885e-5
18000.0,2.0513888888888885e-5
19800.0,2.0513888888888885e-5
21600.0,1.8299999999999998e-5
23400.0,1.8299999999999998e-5
25200.0,1.8299999999999998e-5
27000.0,1.8299999999999998e-5
28800.0,2.165555555555555e-5
30600.0,2.165555555555555e-5
32400.0,2.165555555555555e-5
34200.0,2.165555555555555e-5
36000.0,2.18e-5
37800.0,2.18e-5
39600.0,2.18e-5
41400.0,2.18e-5
43200.0,1.7230555555555555e-5
45000.0,1.7230555555555555e-5
46800.0,1.7230555555555555e-5
48600.0,1.7230555555555555e-5
50400.0,1.2897222222222222e-5
52200.0,1.2897222222222222e-5
54000.0,1.2897222222222222e-5
55800.0,1.2897222222222222e-5
57600.0,1.2308333333333334e-5
59400.0,1.2308333333333334e-5
61200.0,1.2308333333333334e-5
63000.0,1.2308333333333334e-5
64800.0,1.2227777777777777e-5
66600.0,1.2227777777777777e-5
68400.0,1.2227777777777777e-5
70200.0,1.2227777777777777e-5
72000.0,1.2227777777777777e-5
73800.0,1.2227777777777777e-5
75600.0,1.2227777777777777e-5
77400.0,1.2227777777777777e-5
79200.0,1.2227777777777777e-5
81000.0,1.2227777777777777e-5
82800.0,1.2227777777777777e-5
84600.0,1.2227777777777777e-5
86400.0,1.2897222222222222e-5


==> Poormond-48_Steps-Day_23-Electricity_Prices.csv <==
time,energy_price
0.0,1.5477777777777775e-5
1800.0,1.5477777777777775e-5
3600.0,1.5477777777777775e-5
5400.0,1.5477777777777775e-5
7200.0,2.003611111111111e-5
9000.0,2.003611111111111e-5
10800.0,2.003611111111111e-5
12600.0,2.003611111111111e-5
14400.0,2.003611111111111e-5
16200.0,2.003611111111111e-5
18000.0,2.003611111111111e-5
19800.0,2.003611111111111e-5
21600.0,2.003611111111111e-5
23400.0,2.003611111111111e-5
25200.0,2.003611111111111e-5
27000.0,2.003611111111111e-5
28800.0,2.003611111111111e-5
30600.0,2.003611111111111e-5
32400.0,2.003611111111111e-5
34200.0,2.003611111111111e-5
36000.0,2.8583333333333335e-5
37800.0,2.8583333333333335e-5
39600.0,2.8583333333333335e-5
41400.0,2.8583333333333335e-5
43200.0,2.003611111111111e-5
45000.0,2.003611111111111e-5
46800.0,2.003611111111111e-5
48600.0,2.003611111111111e-5
50400.0,1.5477777777777775e-5
52200.0,1.5477777777777775e-5
54000.0,1.5477777777777775e-5
55800.0,1.5477777777777775e-5
57600.0,1.4958333333333332e-5
59400.0,1.4958333333333332e-5
61200.0,1.4958333333333332e-5
63000.0,1.4958333333333332e-5
64800.0,1.3775e-5
66600.0,1.3775e-5
68400.0,1.3775e-5
70200.0,1.3775e-5
72000.0,1.3775e-5
73800.0,1.3775e-5
75600.0,1.3775e-5
77400.0,1.3775e-5
79200.0,1.3775e-5
81000.0,1.3775e-5
82800.0,1.3775e-5
84600.0,1.3775e-5
86400.0,1.5477777777777775e-5


==> Poormond-48_Steps-Day_24-Electricity_Prices.csv <==
time,energy_price
0.0,1.3838888888888888e-5
1800.0,1.3838888888888888e-5
3600.0,1.3838888888888888e-5
5400.0,1.3838888888888888e-5
7200.0,2.1258333333333333e-5
9000.0,2.1258333333333333e-5
10800.0,2.1258333333333333e-5
12600.0,2.1258333333333333e-5
14400.0,2.3197222222222223e-5
16200.0,2.3197222222222223e-5
18000.0,2.3197222222222223e-5
19800.0,2.3197222222222223e-5
21600.0,2.2291666666666665e-5
23400.0,2.2291666666666665e-5
25200.0,2.2291666666666665e-5
27000.0,2.2291666666666665e-5
28800.0,1.8233333333333334e-5
30600.0,1.8233333333333334e-5
32400.0,1.8233333333333334e-5
34200.0,1.8233333333333334e-5
36000.0,2.332222222222222e-5
37800.0,2.332222222222222e-5
39600.0,2.332222222222222e-5
41400.0,2.332222222222222e-5
43200.0,2.332222222222222e-5
45000.0,2.332222222222222e-5
46800.0,2.332222222222222e-5
48600.0,2.332222222222222e-5
50400.0,2.2661111111111108e-5
52200.0,2.2661111111111108e-5
54000.0,2.2661111111111108e-5
55800.0,2.2661111111111108e-5
57600.0,2.3883333333333332e-5
59400.0,2.3883333333333332e-5
61200.0,2.3883333333333332e-5
63000.0,2.3883333333333332e-5
64800.0,1.6344444444444445e-5
66600.0,1.6344444444444445e-5
68400.0,1.6344444444444445e-5
70200.0,1.6344444444444445e-5
72000.0,1.3963888888888888e-5
73800.0,1.3963888888888888e-5
75600.0,1.3963888888888888e-5
77400.0,1.3963888888888888e-5
79200.0,1.3430555555555556e-5
81000.0,1.3430555555555556e-5
82800.0,1.3430555555555556e-5
84600.0,1.3430555555555556e-5
86400.0,1.3838888888888888e-5


==> Poormond-48_Steps-Day_24-UB-ALL-CUTS.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,38.0,,135.29669,inf,inf
31.0,40.0,,135.31487,inf,inf
448.0,45.0,,135.31918,inf,inf
663.0,56.0,,135.31918,inf,inf
1062.0,60.0,,135.31918,inf,inf
1629.0,68.0,,135.31918,inf,inf
2103.0,130.0,,135.31918,inf,inf
2764.0,143.0,,135.31918,inf,inf
3114.0,149.0,,135.31918,inf,inf
3483.0,165.0,,135.31918,inf,inf
3810.0,314.0,,135.31918,inf,inf
4178.0,344.0,,135.31918,inf,inf
4444.0,389.0,,135.31918,inf,inf
4911.0,441.0,,135.31918,inf,inf
5484.0,475.0,,135.31918,inf,inf
6099.0,514.0,,135.31918,inf,inf
6728.0,549.0,,135.31918,inf,inf
7479.0,593.0,,135.31918,inf,inf
8278.0,645.0,,135.32772,inf,inf
9088.0,678.0,,135.32772,inf,inf
9850.0,739.0,,135.32772,inf,inf
10530.0,765.0,,135.32772,inf,inf
11291.0,776.0,,135.32772,inf,inf
12119.0,835.0,,135.32772,inf,inf
12934.0,1056.0,,135.32772,inf,inf
12936.0,1064.0,,135.32772,inf,inf
12937.0,1071.0,,135.32772,inf,inf
12939.0,1075.0,,135.3748,inf,inf
12944.0,1083.0,,135.39428,inf,inf
12947.0,1085.0,,135.39792,inf,inf
12952.0,1090.0,,135.40932,inf,inf
12956.0,1095.0,,135.41517,inf,inf
12961.0,1100.0,,135.41613,inf,inf
12965.0,1105.0,,135.42001,inf,inf
12966.0,1110.0,,135.42002,inf,inf
12968.0,1123.0,,135.44407,inf,inf
12969.0,1171.0,,135.44407,inf,inf
12971.0,1216.0,,135.44407,inf,inf
12975.0,1264.0,,135.44407,inf,inf
12983.0,1299.0,,135.44407,inf,inf
12999.0,1300.0,,135.44407,inf,inf
13031.0,1306.0,,135.44407,inf,inf
13223.0,1310.0,,135.44442,inf,inf
13433.0,1315.0,,135.456,inf,inf
13648.0,1321.0,,135.456,inf,inf
13948.0,1326.0,,135.456,inf,inf
14247.0,1332.0,,135.456,inf,inf
14360.0,1342.0,,135.456,inf,inf
14469.0,1345.0,,135.456,inf,inf
15346.0,1351.0,,135.456,inf,inf
16374.0,1355.0,,135.456,inf,inf
17622.0,1360.0,,135.456,inf,inf
18323.0,1366.0,,135.456,inf,inf
19102.0,1372.0,,135.456,inf,inf
19619.0,1376.0,,135.456,inf,inf
20158.0,1380.0,,135.456,inf,inf
20764.0,1385.0,,135.456,inf,inf
21527.0,1395.0,,135.456,inf,inf
22179.0,1418.0,,135.456,inf,inf
22905.0,1448.0,,135.456,inf,inf
23649.0,1488.0,,135.456,inf,inf
24448.0,1509.0,,135.456,inf,inf
24748.0,1557.0,,135.456,inf,inf
25729.0,1624.0,,135.456,inf,inf
26801.0,1652.0,,135.456,inf,inf
28088.0,1679.0,,135.456,inf,inf
29497.0,1724.0,,135.45908,inf,inf
30520.0,1767.0,,135.45908,inf,inf
31385.0,1820.0,,135.45908,inf,inf
31822.0,1850.0,,135.45908,inf,inf
32813.0,1875.0,,135.45908,inf,inf
34091.0,1882.0,,135.45908,inf,inf
35710.0,1890.0,,135.45908,inf,inf
37123.0,1901.0,,135.45908,inf,inf
38783.0,1933.0,,135.45908,inf,inf
40206.0,1976.0,,135.45908,inf,inf
42139.0,2034.0,,135.45908,inf,inf
44759.0,2108.0,,135.45908,inf,inf
46818.0,2144.0,,135.45908,inf,inf
47070.0,2145.0,,135.45908,inf,inf
49066.0,2200.0,,135.46221,inf,inf
50319.0,2201.0,0.048600000000000004,135.46221,143.81263567326687,8.35042567326687
51557.0,2251.0,0.048600000000000004,135.46221,143.81263567326687,8.35042567326687
51755.0,2294.0,0.048600000000000004,135.46221,143.81263567326687,8.35042567326687
51780.0,2294.0,0.0374,135.46221,141.69821086977726,6.236000869777257
51919.0,2294.0,0.0344,135.46221,140.7452936667293,5.283083666729311
52763.0,2295.0,0.0344,135.46221,140.7452936667293,5.283083666729311
53642.0,2372.0,0.0342,135.48682,140.7452936667293,5.258473666729316
54629.0,2430.0,0.0342,135.48682,140.7452936667293,5.258473666729316
56249.0,2430.0,0.0339,135.48682,140.68833062419256,5.201510624192565
56252.0,2431.0,0.0337,135.48682,140.67139040233351,5.18457040233352
58129.0,2481.0,0.0335,135.51232,140.67139040233351,5.159070402333526
59810.0,2616.0,0.0335,135.51232,140.67139040233351,5.159070402333526
61853.0,2692.0,0.0332,135.55142,140.67139040233351,5.119970402333507
64935.0,2730.0,0.0332,135.55142,140.67139040233351,5.119970402333507
68727.0,2758.0,0.0329,135.60341,140.67139040233351,5.067980402333518
72051.0,2813.0,0.0329,135.60341,140.67139040233351,5.067980402333518
72122.0,2882.0,0.0329,135.60341,140.67139040233351,5.067980402333518
72215.0,2904.0,0.032799999999999996,135.61693,140.67139040233351,5.054460402333518
75536.0,2923.0,0.0325,135.64954,140.67139040233351,5.021850402333513
79122.0,2943.0,0.0322,135.6948,140.67139040233351,4.976590402333528
83130.0,2964.0,0.032100000000000004,135.71626,140.67139040233351,4.955130402333509
87025.0,3024.0,0.032,135.72125,140.67139040233351,4.950140402333517
94028.0,3080.0,0.032,135.72385,140.67139040233351,4.947540402333516
99688.0,3160.0,0.0317,135.7742,140.67139040233351,4.897190402333507
103846.0,3226.0,0.0316,135.78642,140.67139040233351,4.884970402333522
111548.0,3279.0,0.0315,135.7988,140.67139040233351,4.872590402333515
113791.0,3280.0,0.031400000000000004,135.81106,140.67139040233351,4.860330402333517
118578.0,3346.0,0.0313,135.82256,140.67139040233351,4.848830402333505
123137.0,3426.0,0.031200000000000002,135.84359,140.67139040233351,4.827800402333509
128654.0,3468.0,0.0311,135.84814,140.67139040233351,4.823250402333514
135310.0,3531.0,0.0308,135.8885,140.67139040233351,4.782890402333521
142429.0,3563.0,0.0308,135.90053,140.67139040233351,4.770860402333511
150827.0,3617.0,0.0305,135.93217,140.67139040233351,4.739220402333501
157136.0,3697.0,0.0304,135.95604,140.67139040233351,4.715350402333513
165080.0,3744.0,0.030299999999999997,135.9595,140.67139040233351,4.711890402333523
173431.0,3842.0,0.0301,135.98786,140.67139040233351,4.683530402333503
174685.0,3843.0,0.0291,135.98801,140.57348480945043,4.585474809450432
174687.0,3843.0,0.028900000000000002,135.98801,140.56211784409197,4.574107844091969
174691.0,3843.0,0.0285,135.98801,140.52097122844526,4.532961228445259
183786.0,3926.0,0.0285,135.98871,140.52097122844526,4.532261228445265
194237.0,3987.0,0.028300000000000002,136.01659,140.52097122844526,4.504381228445254
203266.0,4171.0,0.0282,136.03117,140.52097122844526,4.489801228445259
211296.0,4243.0,0.0281,136.04164,140.52097122844526,4.479331228445261
220012.0,4381.0,0.027999999999999997,136.05939,140.52097122844526,4.4615812284452545
228689.0,4431.0,0.0279,136.06983,140.52097122844526,4.451141228445266
236868.0,4470.0,0.0279,136.0724,140.52097122844526,4.4485712284452745
244313.0,4535.0,0.0278,136.08601,140.52097122844526,4.434961228445275
252759.0,4619.0,0.027700000000000002,136.09759,140.52097122844526,4.423381228445265
253770.0,4620.0,0.027700000000000002,136.09795,140.52097122844526,4.423021228445265
260880.0,4667.0,0.027700000000000002,136.09997,140.52097122844526,4.421001228445249
268524.0,4713.0,0.027700000000000002,136.10566,140.52097122844526,4.415311228445262
276096.0,4959.0,0.0276,136.1175,140.52097122844526,4.403471228445255
284447.0,5010.0,0.0276,136.11781,140.52097122844526,4.403161228445271
291891.0,5051.0,0.0276,136.12102,140.52097122844526,4.399951228445275
299452.0,5110.0,0.0275,136.12873,140.52097122844526,4.392241228445272
307308.0,5152.0,0.0275,136.13557,140.52097122844526,4.385401228445261
314349.0,6226.0,0.027400000000000004,136.14648,140.52097122844526,4.374491228445265
322167.0,6295.0,0.027400000000000004,136.14672,140.52097122844526,4.374251228445274
328520.0,6326.0,0.027400000000000004,136.14813,140.52097122844526,4.372841228445253
334715.0,6380.0,0.0273,136.15431,140.52097122844526,4.366661228445253
342291.0,6488.0,0.0273,136.1571,140.52097122844526,4.363871228445248
347811.0,6532.0,0.0273,136.16248,140.52097122844526,4.358491228445274
354824.0,6735.0,0.0273,136.16248,140.52097122844526,4.358491228445274
362373.0,6796.0,0.027200000000000002,136.16901,140.52097122844526,4.351961228445276
370545.0,6875.0,0.027200000000000002,136.17533,140.52097122844526,4.34564122844526
376771.0,6924.0,0.0271,136.18021,140.52097122844526,4.340761228445274
378634.0,6925.0,0.0271,136.18403,140.52097122844526,4.336941228445255
383098.0,6992.0,0.0271,136.1849,140.52097122844526,4.336071228445263
388973.0,7062.0,0.0271,136.1877,140.52097122844526,4.3332712284452555
394903.0,7100.0,0.027000000000000003,136.19574,140.52097122844526,4.325231228445261
402058.0,7146.0,0.027000000000000003,136.20376,140.52097122844526,4.317211228445274
408855.0,7187.0,0.027000000000000003,136.20512,140.52097122844526,4.315851228445268
415917.0,7238.0,0.0269,136.20834,140.52097122844526,4.3126312284452695
422298.0,7301.0,0.0269,136.21117,140.52097122844526,4.309801228445252
428830.0,7395.0,0.0269,136.21692,140.52097122844526,4.3040512284452745
435956.0,7456.0,0.0268,136.22528,140.52097122844526,4.295691228445264
442042.0,7494.0,0.0268,136.22639,140.52097122844526,4.294581228445253
448570.0,7528.0,0.0268,136.23403,140.52097122844526,4.286941228445272
454756.0,7634.0,0.0267,136.23733,140.52097122844526,4.283641228445276
462700.0,7673.0,0.0267,136.23841,140.52097122844526,4.2825612284452745
468603.0,7675.0,0.0267,136.23932,140.52097122844526,4.28165122844527
469184.0,7736.0,0.0267,136.23963,140.52097122844526,4.281341228445257
475215.0,7774.0,0.0267,136.24366,140.52097122844526,4.277311228445257
479940.0,7775.0,0.0267,136.24764,140.52097122844526,4.273331228445272
481735.0,7860.0,0.0267,136.24791,140.52097122844526,4.273061228445272
488383.0,7911.0,0.026600000000000002,136.24938,140.52097122844526,4.27159122844526
494034.0,8014.0,0.026600000000000002,136.25233,140.52097122844526,4.2686412284452615
500055.0,8073.0,0.026600000000000002,136.25519,140.52097122844526,4.265781228445263
505974.0,8112.0,0.026600000000000002,136.25814,140.52097122844526,4.262831228445265
510848.0,8220.0,0.026600000000000002,136.26125,140.52097122844526,4.259721228445272
517460.0,8388.0,0.0265,136.26341,140.52097122844526,4.257561228445269
522934.0,8482.0,0.0265,136.26763,140.52097122844526,4.253341228445265
528834.0,8548.0,0.0265,136.26915,140.52097122844526,4.251821228445266
535229.0,8586.0,0.0265,136.26962,140.52097122844526,4.251351228445259
541665.0,8623.0,0.0265,136.27539,140.52097122844526,4.245581228445275
547267.0,8684.0,0.026400000000000003,136.27811,140.52097122844526,4.242861228445264
554047.0,8758.0,0.026400000000000003,136.28181,140.52097122844526,4.239161228445255
559490.0,8807.0,0.026400000000000003,136.2841,140.52097122844526,4.236871228445267
565623.0,8863.0,0.026400000000000003,136.28733,140.52097122844526,4.233641228445265
570467.0,8910.0,0.026400000000000003,136.28765,140.52097122844526,4.233321228445249
576310.0,8978.0,0.0263,136.29101,140.52097122844526,4.229961228445262
582362.0,9025.0,0.0263,136.2925,140.52097122844526,4.228471228445272
588645.0,9066.0,0.0263,136.29626,140.52097122844526,4.224711228445273
595287.0,9131.0,0.0263,136.29815,140.52097122844526,4.2228212284452695
601898.0,9178.0,0.0263,136.3008,140.52097122844526,4.220171228445253
607754.0,9222.0,0.0263,136.30372,140.52097122844526,4.217251228445264
615172.0,9264.0,0.0262,136.30506,140.52097122844526,4.215911228445265
620696.0,9334.0,0.0262,136.30772,140.52097122844526,4.213251228445273
626522.0,9381.0,0.0262,136.31016,140.52097122844526,4.210811228445266
626903.0,9381.0,0.023799999999999998,136.31021,140.1975955836963,3.8873855836963003
627977.0,9485.0,0.023799999999999998,136.31021,140.1975955836963,3.8873855836963003
633417.0,9556.0,0.023799999999999998,136.31021,140.1975955836963,3.8873855836963003
638897.0,9598.0,0.023799999999999998,136.31021,140.1975955836963,3.8873855836963003
644208.0,9696.0,0.023799999999999998,136.31483,140.1975955836963,3.8827655836963118
649114.0,9769.0,0.023799999999999998,136.31695,140.1975955836963,3.880645583696321
654816.0,9809.0,0.023799999999999998,136.31695,140.1975955836963,3.880645583696321
658548.0,9810.0,0.023799999999999998,136.31695,140.1975955836963,3.880645583696321
661170.0,9910.0,0.023799999999999998,136.3188,140.1975955836963,3.878795583696302
668254.0,10056.0,0.023799999999999998,136.31982,140.1975955836963,3.8777755836963195
674662.0,10125.0,0.023700000000000002,136.32244,140.1975955836963,3.875155583696312
680691.0,10175.0,0.023700000000000002,136.32298,140.1975955836963,3.874615583696311
687087.0,10252.0,0.023700000000000002,136.32595,140.1975955836963,3.8716455836963064
692647.0,10288.0,0.023700000000000002,136.3278,140.1975955836963,3.869795583696316
698038.0,10342.0,0.023700000000000002,136.33043,140.1975955836963,3.8671655836963055
702978.0,10382.0,0.023700000000000002,136.33323,140.1975955836963,3.864365583696326
708200.0,10415.0,0.0236,136.33627,140.1975955836963,3.861325583696299
713778.0,10468.0,0.0236,136.33677,140.1975955836963,3.860825583696311
719129.0,10509.0,0.0236,136.34098,140.1975955836963,3.8566155836963105
724513.0,10554.0,0.0236,136.34108,140.1975955836963,3.856515583696307
731785.0,10616.0,0.0236,136.34289,140.1975955836963,3.854705583696301
737072.0,10657.0,0.0236,136.34541,140.1975955836963,3.8521855836963255
742158.0,10738.0,0.0236,136.34631,140.1975955836963,3.851285583696324
747045.0,10779.0,0.0235,136.34847,140.1975955836963,3.8491255836963205
751972.0,10959.0,0.0235,136.34847,140.1975955836963,3.8491255836963205
753483.0,10960.0,0.0235,136.34847,140.1975955836963,3.8491255836963205
757811.0,11006.0,0.0235,136.34867,140.1975955836963,3.848925583696314
763609.0,11065.0,0.0235,136.35281,140.1975955836963,3.844785583696307
769221.0,11110.0,0.0235,136.35445,140.1975955836963,3.843145583696298
769308.0,11110.0,0.0235,136.35464,140.1975955836963,3.842955583696323
771214.0,11110.0,0.0235,136.35537,140.1975955836963,3.842225583696319
773244.0,11110.0,0.0235,136.35537,140.1975955836963,3.842225583696319
774905.0,11155.0,0.0235,136.35647,140.1975955836963,3.8411255836963107
780305.0,11230.0,0.0235,136.35801,140.1975955836963,3.839585583696305
786970.0,11272.0,0.0235,136.35922,140.1975955836963,3.838375583696319
792732.0,11332.0,0.0235,136.36034,140.1975955836963,3.8372555836963045
797981.0,11437.0,0.0234,136.36301,140.1975955836963,3.8345855836963096
803855.0,11510.0,0.0234,136.36487,140.1975955836963,3.832725583696316
803955.0,11566.0,0.0234,136.36539,140.1975955836963,3.8322055836963216
810099.0,11627.0,0.0234,136.36645,140.1975955836963,3.831145583696326
815869.0,11703.0,0.0234,136.36709,140.1975955836963,3.830505583696322
821962.0,11749.0,0.0234,136.36973,140.1975955836963,3.8278655836963082
826532.0,11750.0,0.0234,136.37226,140.1975955836963,3.825335583696301
827674.0,11790.0,0.0234,136.37263,140.1975955836963,3.8249655836963257
833477.0,11833.0,0.0234,136.37424,140.1975955836963,3.823355583696326
839423.0,11869.0,0.0233,136.37623,140.1975955836963,3.82136558369632
844069.0,11927.0,0.0233,136.37756,140.1975955836963,3.820035583696324
845044.0,11963.0,0.0233,136.37764,140.1975955836963,3.8199555836962986
850397.0,12013.0,0.0233,136.37814,140.1975955836963,3.8194555836963104
855701.0,12079.0,0.0233,136.38003,140.1975955836963,3.8175655836963074
861242.0,12118.0,0.0233,136.38196,140.1975955836963,3.81563558369632
866910.0,12201.0,0.0233,136.38398,140.1975955836963,3.813615583696304
871900.0,12270.0,0.0233,136.38413,140.1975955836963,3.8134655836963134
876846.0,12335.0,0.0233,136.38521,140.1975955836963,3.8123855836963116
881990.0,12411.0,0.0233,136.38598,140.1975955836963,3.811615583696323
887751.0,12447.0,0.0233,136.38809,140.1975955836963,3.809505583696307
893647.0,12481.0,0.0233,136.38912,140.1975955836963,3.808475583696321
900031.0,12520.0,0.0232,136.39107,140.1975955836963,3.806525583696299
905642.0,12583.0,0.0232,136.3923,140.1975955836963,3.8052955836963065
911769.0,12628.0,0.0232,136.39254,140.1975955836963,3.8050555836963156
918178.0,12678.0,0.0232,136.39419,140.1975955836963,3.8034055836963034
923061.0,12757.0,0.0232,136.39503,140.1975955836963,3.802565583696321
929602.0,12807.0,0.0232,136.39562,140.1975955836963,3.8019755836963043
934909.0,12809.0,0.023100000000000002,136.39799,140.1975955836963,3.7996055836963194
935659.0,12861.0,0.023100000000000002,136.39848,140.1975955836963,3.799115583696306
942289.0,12942.0,0.023100000000000002,136.39977,140.1975955836963,3.797825583696323
949411.0,13009.0,0.023100000000000002,136.40018,140.1975955836963,3.7974155836963064
956629.0,13054.0,0.023100000000000002,136.40151,140.1975955836963,3.7960855836963106
959211.0,13055.0,0.023100000000000002,136.40231,140.1975955836963,3.7952855836963124
962697.0,13115.0,0.023100000000000002,136.40244,140.1975955836963,3.7951555836962996
968747.0,13167.0,0.023100000000000002,136.40361,140.1975955836963,3.793985583696326
975293.0,13232.0,0.023,136.40603,140.1975955836963,3.7915655836963253
981196.0,13280.0,0.023,136.40669,140.1975955836963,3.790905583696315
987355.0,13327.0,0.023,136.40897,140.1975955836963,3.7886255836963016
993990.0,13374.0,0.023,136.40948,140.1975955836963,3.7881155836963103
999234.0,13375.0,0.023,136.40948,140.1975955836963,3.7881155836963103
1000005.0,13458.0,0.023,136.41087,140.1975955836963,3.786725583696324
1005787.0,13553.0,0.023,136.41244,140.1975955836963,3.7851555836963087
1010831.0,13617.0,0.023,136.41294,140.1975955836963,3.7846555836963205
1015655.0,13671.0,0.023,136.41413,140.1975955836963,3.7834655836963123
1021388.0,13772.0,0.023,136.41704,140.1975955836963,3.7805555836963265
1025896.0,13820.0,0.0229,136.4184,140.1975955836963,3.779195583696321
1030373.0,13906.0,0.0229,136.41852,140.1975955836963,3.7790755836963115
1035872.0,13952.0,0.0229,136.41883,140.1975955836963,3.7787655836962983
1040893.0,14062.0,0.0229,136.41965,140.1975955836963,3.7779455836963223
1045987.0,14188.0,0.0229,136.42059,140.1975955836963,3.777005583696308
1052073.0,14251.0,0.0229,136.42135,140.1975955836963,3.7762455836963227
1057483.0,14388.0,0.0229,136.42179,140.1975955836963,3.775805583696325
1064373.0,14454.0,0.0229,136.42205,140.1975955836963,3.7755455836962994
1067078.0,14455.0,0.0229,136.42415,140.1975955836963,3.773445583696315
1071135.0,14567.0,0.0229,136.42424,140.1975955836963,3.773355583696315
1076951.0,14602.0,0.0229,136.426,140.1975955836963,3.7715955836963246
1081257.0,14687.0,0.0229,136.42751,140.1975955836963,3.7700855836963
1086321.0,14738.0,0.0229,136.42761,140.1975955836963,3.769985583696325
1092621.0,14785.0,0.0229,136.42956,140.1975955836963,3.768035583696303
1098968.0,14847.0,0.0229,136.4306,140.1975955836963,3.766995583696314
1103076.0,14927.0,0.0229,136.43062,140.1975955836963,3.7669755836963077
1108980.0,15106.0,0.0229,136.43148,140.1975955836963,3.766115583696319
1114827.0,15155.0,0.022799999999999997,136.43309,140.1975955836963,3.7645055836963195
1120805.0,15202.0,0.022799999999999997,136.43436,140.1975955836963,3.7632355836963143
1126374.0,15260.0,0.022799999999999997,136.43574,140.1975955836963,3.7618555836963026
1130721.0,15366.0,0.022799999999999997,136.43575,140.1975955836963,3.7618455836962994
1135487.0,15471.0,0.022799999999999997,136.43581,140.1975955836963,3.7617855836963088
1140673.0,15521.0,0.022799999999999997,136.43692,140.1975955836963,3.760675583696326
1142949.0,15847.0,0.022799999999999997,136.43736,140.1975955836963,3.7602355836963
1149300.0,15902.0,0.022799999999999997,136.43853,140.1975955836963,3.7590655836963265
1154027.0,16133.0,0.022799999999999997,136.43915,140.1975955836963,3.7584455836963
1159141.0,16270.0,0.022799999999999997,136.43954,140.1975955836963,3.7580555836963185
1164597.0,16464.0,0.022799999999999997,136.44009,140.1975955836963,3.7575055836963145
1165470.0,16465.0,0.022799999999999997,136.4405,140.1975955836963,3.7570955836963265
1170165.0,16580.0,0.022799999999999997,136.44106,140.1975955836963,3.7565355836963192
1175841.0,16659.0,0.022799999999999997,136.44238,140.1975955836963,3.755215583696298
1182439.0,16829.0,0.022799999999999997,136.443,140.1975955836963,3.7545955836963003
1184069.0,16830.0,0.022799999999999997,136.44329,140.1975955836963,3.754305583696322
1188204.0,16927.0,0.022799999999999997,136.44357,140.1975955836963,3.7540255836963183
1193010.0,17017.0,0.022799999999999997,136.44521,140.1975955836963,3.7523855836963094
1198242.0,17086.0,0.022799999999999997,136.44549,140.1975955836963,3.7521055836963058
1204743.0,17155.0,0.0227,136.4461,140.1975955836963,3.751495583696311
1209819.0,17254.0,0.0227,136.44724,140.1975955836963,3.7503555836963187
1214589.0,17400.0,0.0227,136.44754,140.1975955836963,3.7500555836963088
1220722.0,17471.0,0.0227,136.4476,140.1975955836963,3.749995583696318
1226172.0,17523.0,0.0227,136.44879,140.1975955836963,3.74880558369631
1231970.0,17580.0,0.0227,136.4502,140.1975955836963,3.747395583696317
1239122.0,17671.0,0.0227,136.4502,140.1975955836963,3.747395583696317
1242631.0,17745.0,0.0227,136.45058,140.1975955836963,3.74701558369631
1248099.0,17849.0,0.0227,136.45147,140.1975955836963,3.746125583696312
1250385.0,17850.0,0.0227,136.45147,140.1975955836963,3.746125583696312
1253767.0,17851.0,0.0223,136.45147,140.186980718106,3.7355107181060134
1254469.0,17918.0,0.0223,136.45152,140.186980718106,3.735460718106026
1259531.0,17919.0,0.0215,136.45263,140.12866188235535,3.676031882355346
1260253.0,17997.0,0.0215,136.45263,140.12866188235535,3.676031882355346
1265246.0,17998.0,0.0212,136.45263,140.11512455144577,3.662494551445775
1265953.0,18047.0,0.0212,136.4537,140.11512455144577,3.6614245514457764
1271771.0,18106.0,0.0212,136.45568,140.11512455144577,3.659444551445773
1277910.0,18338.0,0.0212,136.45713,140.11512455144577,3.6579945514457677
1283628.0,18502.0,0.0212,136.45743,140.11512455144577,3.657694551445786
1290176.0,18560.0,0.0212,136.45764,140.11512455144577,3.6574845514457763
1295903.0,18679.0,0.0212,136.4596,140.11512455144577,3.6555245514457795
1302145.0,18834.0,0.0212,136.45968,140.11512455144577,3.6554445514457825
1302246.0,18835.0,0.0212,136.45968,140.11512455144577,3.6554445514457825
1307602.0,18898.0,0.0212,136.45984,140.11512455144577,3.65528455144576
1314122.0,18968.0,0.0212,136.46144,140.11512455144577,3.653684551445764
1319243.0,19014.0,0.0211,136.46259,140.11512455144577,3.6525345514457683
1323252.0,19095.0,0.0211,136.46265,140.11512455144577,3.6524745514457777
1328494.0,19144.0,0.0211,136.4635,140.11512455144577,3.6516245514457637
1334910.0,19195.0,0.0211,136.46489,140.11512455144577,3.6502345514457772
1340390.0,19286.0,0.0211,136.46577,140.11512455144577,3.649354551445782
1346078.0,19396.0,0.0211,136.46588,140.11512455144577,3.6492445514457756
1352640.0,19528.0,0.0211,136.46605,140.11512455144577,3.6490745514457785
1353184.0,19575.0,0.0211,136.46696,140.11512455144577,3.648164551445774
1359569.0,19633.0,0.0211,136.46871,140.11512455144577,3.646414551445787
1361679.0,19635.0,0.0211,136.46871,140.11512455144577,3.646414551445787
1361680.0,19636.0,0.0203,136.46871,139.96751665988222,3.4988066598822343
1363078.0,19687.0,0.0203,136.46875,139.96751665988222,3.4987666598822216
1368881.0,19780.0,0.0203,136.47006,139.96751665988222,3.497456659882232
1374206.0,20111.0,0.0203,136.47013,139.96751665988222,3.49738665988221
1379256.0,20385.0,0.0203,136.47017,139.96751665988222,3.4973466598822256
1384898.0,20459.0,0.0203,136.47017,139.96751665988222,3.4973466598822256
1385869.0,20460.0,0.0203,136.47017,139.96751665988222,3.4973466598822256
1391325.0,20553.0,0.0202,136.47233,139.96751665988222,3.495186659882222
1396492.0,20667.0,0.0202,136.4724,139.96751665988222,3.4951166598822283
1401050.0,20770.0,0.0202,136.4724,139.96751665988222,3.4951166598822283
1406188.0,20863.0,0.0202,136.47348,139.96751665988222,3.4940366598822266
1411498.0,20949.0,0.0202,136.47478,139.96751665988222,3.492736659882212
1416177.0,21107.0,0.0202,136.47603,139.96751665988222,3.491486659882213
1421836.0,21191.0,0.0202,136.47757,139.96751665988222,3.4899466598822357
1426840.0,21313.0,0.0202,136.47761,139.96751665988222,3.489906659882223
1432223.0,21420.0,0.0202,136.47772,139.96751665988222,3.4897966598822165
1437891.0,21483.0,0.0202,136.47898,139.96751665988222,3.4885366598822145
1443531.0,21530.0,0.0202,136.48036,139.96751665988222,3.4871566598822312
1448856.0,21620.0,0.0202,136.48083,139.96751665988222,3.486686659882224
1455532.0,21685.0,0.0202,136.48117,139.96751665988222,3.48634665988223
1459457.0,21807.0,0.0202,136.48178,139.96751665988222,3.4857366598822352
1464176.0,21973.0,0.0202,136.48229,139.96751665988222,3.4852266598822155
1469815.0,22023.0,0.0202,136.48247,139.96751665988222,3.485046659882215
1475172.0,22107.0,0.0201,136.48439,139.96751665988222,3.483126659882231
1481570.0,22218.0,0.0201,136.48442,139.96751665988222,3.4830966598822215
1487666.0,22328.0,0.0201,136.48461,139.96751665988222,3.482906659882218
1493021.0,22394.0,0.0201,136.48557,139.96751665988222,3.481946659882226
1498354.0,22486.0,0.0201,136.48682,139.96751665988222,3.480696659882227
1500386.0,22633.0,0.0201,136.48756,139.96751665988222,3.4799566598822196
1505028.0,22785.0,0.0201,136.48768,139.96751665988222,3.47983665988221
1510962.0,22936.0,0.0201,136.48873,139.96751665988222,3.4787866598822177
1516101.0,23000.0,0.0201,136.48906,139.96751665988222,3.4784566598822266
1522438.0,23143.0,0.0201,136.48906,139.96751665988222,3.4784566598822266
1526996.0,23200.0,0.0201,136.49078,139.96751665988222,3.4767366598822207
1531531.0,23328.0,0.0201,136.49132,139.96751665988222,3.47619665988222
1536709.0,23392.0,0.0201,136.49218,139.96751665988222,3.475336659882231
1542136.0,23456.0,0.0201,136.49273,139.96751665988222,3.474786659882227
1545743.0,23558.0,0.0201,136.49284,139.96751665988222,3.4746766598822205
1551415.0,23622.0,0.0201,136.49349,139.96751665988222,3.474026659882213
1557030.0,23685.0,0.0201,136.49523,139.96751665988222,3.4722866598822293
1563060.0,23790.0,0.0201,136.49529,139.96751665988222,3.4722266598822102
1567915.0,23842.0,0.0201,136.49631,139.96751665988222,3.4712066598822275
1572879.0,23909.0,0.0201,136.49634,139.96751665988222,3.471176659882218
1575761.0,23910.0,0.0201,136.49634,139.96751665988222,3.471176659882218
1578899.0,23969.0,0.0201,136.49634,139.96751665988222,3.471176659882218
1585032.0,24029.0,0.0201,136.49731,139.96751665988222,3.4702066598822228
1586144.0,24030.0,0.0201,136.4979,139.96751665988222,3.4696166598822344
1590936.0,24088.0,0.02,136.49851,139.96751665988222,3.4690066598822114
1596451.0,24217.0,0.02,136.49947,139.96751665988222,3.4680466598822193
1602727.0,24353.0,0.02,136.49987,139.96751665988222,3.4676466598822344
1607775.0,24451.0,0.02,136.50049,139.96751665988222,3.467026659882208
1613617.0,24515.0,0.02,136.50188,139.96751665988222,3.4656366598822217
1619143.0,24587.0,0.02,136.50239,139.96751665988222,3.4651266598822303
1624817.0,24656.0,0.02,136.50342,139.96751665988222,3.464096659882216
1630750.0,24777.0,0.02,136.50364,139.96751665988222,3.4638766598822315
1634006.0,24888.0,0.02,136.50446,139.96751665988222,3.463056659882227
1639484.0,25001.0,0.02,136.50558,139.96751665988222,3.4619366598822126
1646837.0,25064.0,0.02,136.50573,139.96751665988222,3.461786659882222
1646920.0,25064.0,0.02,136.50573,139.96751665988222,3.461786659882222
1648170.0,25064.0,0.02,136.50634,139.96751665988222,3.461176659882227
1648308.0,25065.0,0.02,136.50636,139.96751665988222,3.4611566598822208
1648419.0,25065.0,0.02,136.50637,139.96751665988222,3.4611466598822176
1652366.0,25131.0,0.02,136.50689,139.96751665988222,3.460626659882223
1657966.0,25230.0,0.02,136.50694,139.96751665988222,3.4605766598822356
1662254.0,25364.0,0.02,136.50694,139.96751665988222,3.4605766598822356
1667689.0,25516.0,0.02,136.50721,139.96751665988222,3.460306659882235
1673390.0,25702.0,0.02,136.50836,139.96751665988222,3.459156659882211
1679641.0,25772.0,0.02,136.50988,139.96751665988222,3.457636659882212
1679731.0,25772.0,0.02,136.50988,139.96751665988222,3.457636659882212
1680319.0,25889.0,0.02,136.50993,139.96751665988222,3.4575866598822245
1684090.0,25891.0,0.02,136.50998,139.96751665988222,3.4575366598822086
1685640.0,25976.0,0.02,136.51035,139.96751665988222,3.4571666598822333
1691365.0,26097.0,0.02,136.51155,139.96751665988222,3.455966659882222
1696411.0,26176.0,0.02,136.51182,139.96751665988222,3.4556966598822214
1702521.0,26249.0,0.0199,136.51235,139.96751665988222,3.4551666598822237
1707691.0,26316.0,0.0199,136.5126,139.96751665988222,3.4549166598822296
1714021.0,26400.0,0.0199,136.51284,139.96751665988222,3.4546766598822103
1720733.0,26559.0,0.0199,136.51387,139.96751665988222,3.4536466598822244
1721019.0,26560.0,0.0199,136.51396,139.96751665988222,3.4535566598822243
1727332.0,26631.0,0.0199,136.5142,139.96751665988222,3.4533166598822334
1732955.0,26713.0,0.0199,136.51536,139.96751665988222,3.4521566598822346
1739362.0,26858.0,0.0199,136.51537,139.96751665988222,3.4521466598822315
1746317.0,26935.0,0.0199,136.51657,139.96751665988222,3.45094665988222
1752259.0,27176.0,0.0199,136.51749,139.96751665988222,3.4500266598822122
1757911.0,27245.0,0.0199,136.51817,139.96751665988222,3.4493466598822238
1764456.0,27311.0,0.0199,136.51879,139.96751665988222,3.448726659882226
1767811.0,27461.0,0.0199,136.51904,139.96751665988222,3.448476659882232
1773495.0,27587.0,0.0199,136.51906,139.96751665988222,3.4484566598822255
1779740.0,27692.0,0.0199,136.51999,139.96751665988222,3.4475266598822145
1785592.0,27785.0,0.0199,136.52078,139.96751665988222,3.4467366598822196
1792386.0,27908.0,0.0199,136.52078,139.96751665988222,3.4467366598822196
1797908.0,28045.0,0.0199,136.52078,139.96751665988222,3.4467366598822196
1803718.0,28204.0,0.0199,136.52137,139.96751665988222,3.4461466598822312
1808481.0,28206.0,0.0199,136.52171,139.96751665988222,3.4458066598822086
1808934.0,28365.0,0.0199,136.5222,139.96751665988222,3.4453166598822236
1814561.0,28535.0,0.0199,136.52326,139.96751665988222,3.444256659882228
1820260.0,28618.0,0.0199,136.52372,139.96751665988222,3.4437966598822243
1825724.0,28689.0,0.0199,136.52498,139.96751665988222,3.4425366598822222
1828907.0,28747.0,0.0199,136.52543,139.96751665988222,3.4420866598822215
1834733.0,28800.0,0.0199,136.52565,139.96751665988222,3.4418666598822085
1840391.0,28800.54,0.019842,136.527003047,inf,inf


==> Poormond-48_Steps-Day_24-UB-BT-SQ.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,10.0,,126.12356,inf,inf
941.0,18.0,,126.62548,inf,inf
1541.0,20.0,,126.62548,inf,inf
3228.0,25.0,,126.62548,inf,inf
4507.0,33.0,,126.62548,inf,inf
4757.0,35.0,,126.62548,inf,inf
5511.0,40.0,,126.62548,inf,inf
6474.0,52.0,,126.62548,inf,inf
6846.0,55.0,,126.62548,inf,inf
8115.0,66.0,,126.62548,inf,inf
9050.0,70.0,,126.62548,inf,inf
9654.0,77.0,,126.62548,inf,inf
10631.0,95.0,,126.62548,inf,inf
12061.0,100.0,,126.62548,inf,inf
14124.0,109.0,,126.62548,inf,inf
14828.0,111.0,,126.62548,inf,inf
15478.0,129.0,,126.62548,inf,inf
16123.0,174.0,,126.62548,inf,inf
16125.0,177.0,,126.62548,inf,inf
16127.0,180.0,,126.62548,inf,inf
16145.0,185.0,,127.18275,inf,inf
16159.0,190.0,,127.24359,inf,inf
16160.0,203.0,,127.25278,inf,inf
16162.0,215.0,,127.42886,inf,inf
16166.0,227.0,,127.43279,inf,inf
16174.0,230.0,,127.4336,inf,inf
16222.0,235.0,,127.7009,inf,inf
16830.0,240.0,,127.85636,inf,inf
17380.0,245.0,,127.85636,inf,inf
19027.0,250.0,,127.85636,inf,inf
20469.0,257.0,,127.85636,inf,inf
21613.0,260.0,,127.85636,inf,inf
22539.0,267.0,,127.85636,inf,inf
23584.0,270.0,,127.85636,inf,inf
24628.0,277.0,,127.85636,inf,inf
25167.0,280.0,,127.85636,inf,inf
26353.0,293.0,,127.85636,inf,inf
26975.0,296.0,,127.85636,inf,inf
27587.0,307.0,,127.85636,inf,inf
28383.0,313.0,,127.85636,inf,inf
29222.0,316.0,,127.85636,inf,inf
31071.0,321.0,,127.85636,inf,inf
32058.0,325.0,,127.85636,inf,inf
33752.0,330.0,,127.85636,inf,inf
36035.0,339.0,,127.85636,inf,inf
36949.0,341.0,,127.85636,inf,inf
37969.0,348.0,,127.85636,inf,inf
39118.0,351.0,,127.85636,inf,inf
40343.0,360.0,,127.89533,inf,inf
41235.0,376.0,,127.89533,inf,inf
42767.0,380.0,,127.89533,inf,inf
45594.0,387.0,,127.89533,inf,inf
47145.0,392.0,,127.89533,inf,inf
48867.0,395.0,,127.89533,inf,inf
50075.0,400.0,,127.93713,inf,inf
51788.0,409.0,,127.93713,inf,inf
53244.0,412.0,,127.93713,inf,inf
55353.0,418.0,,127.93713,inf,inf
57424.0,423.0,,127.93713,inf,inf
59020.0,427.0,,128.01546,inf,inf
61257.0,437.0,,128.01546,inf,inf
63563.0,445.0,,128.01546,inf,inf
65733.0,452.0,,128.01546,inf,inf
67823.0,457.0,,128.03483,inf,inf
70140.0,463.0,,128.03483,inf,inf
72853.0,471.0,,128.03483,inf,inf
75126.0,478.0,,128.03483,inf,inf
77610.0,485.0,,128.09577,inf,inf
80365.0,495.0,,128.09577,inf,inf
83155.0,500.0,,128.09577,inf,inf
86505.0,506.0,,128.09577,inf,inf
89570.0,514.0,,128.09577,inf,inf
92870.0,520.0,,128.09577,inf,inf
96939.0,527.0,,128.15046,inf,inf
100844.0,534.0,,128.256,inf,inf
104526.0,541.0,,128.256,inf,inf
108334.0,548.0,,128.256,inf,inf
112630.0,555.0,,128.29835,inf,inf
117035.0,563.0,,128.31925,inf,inf
121312.0,572.0,,128.31925,inf,inf
125329.0,580.0,,128.31925,inf,inf
129697.0,589.0,,128.34061,inf,inf
134368.0,601.0,,128.34061,inf,inf
138986.0,616.0,,128.34061,inf,inf
143231.0,633.0,,128.34061,inf,inf
148126.0,649.0,,128.5038,inf,inf
149376.0,650.0,,128.5038,inf,inf
153671.0,661.0,,128.5038,inf,inf
159273.0,673.0,,128.5038,inf,inf
164129.0,685.0,,128.56373,inf,inf
169006.0,701.0,,128.59005,inf,inf
173864.0,714.0,,128.5907,inf,inf
179251.0,725.0,,128.5907,inf,inf
184317.0,738.0,,128.60075,inf,inf
189721.0,750.0,,128.63231,inf,inf
194799.0,763.0,,128.65909,inf,inf
200774.0,776.0,,128.68336,inf,inf
206379.0,789.0,,128.6901,inf,inf
209889.0,790.0,,128.6901,inf,inf
211653.0,802.0,,128.6901,inf,inf
217028.0,822.0,,128.69675,inf,inf
223604.0,835.0,,128.72587,inf,inf
230098.0,849.0,,128.72587,inf,inf
233506.0,850.0,,128.72587,inf,inf
236012.0,862.0,,128.74361,inf,inf
241405.0,879.0,,128.74361,inf,inf
246757.0,891.0,,128.74361,inf,inf
250510.0,893.0,0.109,128.74361,145.31657898147685,16.572968981476862
251794.0,908.0,0.109,128.74361,145.31657898147685,16.572968981476862
251962.0,919.0,0.109,128.74361,145.31657898147685,16.572968981476862
251987.0,919.0,0.109,128.74361,145.29865715959613,16.555047159596143
252081.0,920.0,0.109,128.74361,145.29865715959613,16.555047159596143
254419.0,921.0,0.109,128.74361,145.2774546140203,16.533844614020296
255474.0,937.0,0.109,128.74361,145.2774546140203,16.533844614020296
255562.0,951.0,0.109,128.77375,145.2774546140203,16.50370461402028
259846.0,984.0,0.109,128.77375,145.2774546140203,16.50370461402028
260040.0,996.0,0.10800000000000001,128.80186,145.2774546140203,16.47559461402028
264432.0,1007.0,0.10800000000000001,128.86656,145.2774546140203,16.410894614020293
268855.0,1018.0,0.10800000000000001,128.88137,145.2774546140203,16.396084614020282
272696.0,1035.0,0.10800000000000001,128.88765,145.2774546140203,16.389804614020278
272724.0,1036.0,0.10800000000000001,128.88765,145.23685780872893,16.34920780872892
272748.0,1036.0,0.0978,128.88765,143.72816661515327,14.840516615153263
272943.0,1048.0,0.0978,128.88765,143.72816661515327,14.840516615153263
276718.0,1058.0,0.0976,128.9112,143.72816661515327,14.816966615153262
280381.0,1068.0,0.0975,128.92985,143.72816661515327,14.798316615153283
284123.0,1081.0,0.09730000000000001,128.94842,143.72816661515327,14.779746615153272
287959.0,1088.0,0.09730000000000001,128.94879,143.72816661515327,14.779376615153268
290957.0,1096.0,0.09730000000000001,128.95045,143.72816661515327,14.777716615153281
294637.0,1108.0,0.0971,128.98138,143.72816661515327,14.746786615153269
298323.0,1119.0,0.09699999999999999,128.99876,143.72816661515327,14.729406615153266
302668.0,1131.0,0.0969,129.00898,143.72816661515327,14.719186615153262
307097.0,1143.0,0.0969,129.01913,143.72816661515327,14.70903661515328
311212.0,1156.0,0.0968,129.02649,143.72816661515327,14.701676615153275
316032.0,1169.0,0.0968,129.02914,143.72816661515327,14.699026615153258
322028.0,1181.0,0.09670000000000001,129.04081,143.72816661515327,14.687356615153277
326619.0,1204.0,0.09670000000000001,129.04485,143.72816661515327,14.683316615153274
328897.0,1205.0,0.09670000000000001,129.04826,143.72816661515327,14.679906615153271
331077.0,1218.0,0.0965,129.06296,143.72816661515327,14.665206615153267
334947.0,1230.0,0.0965,129.06296,143.72816661515327,14.665206615153267
338686.0,1247.0,0.09640000000000001,129.08035,143.72816661515327,14.64781661515326
342250.0,1261.0,0.09630000000000001,129.09373,143.72816661515327,14.634436615153277
346252.0,1272.0,0.09630000000000001,129.09522,143.72816661515327,14.632946615153259
350592.0,1284.0,0.0962,129.1176,143.72816661515327,14.61056661515326
355005.0,1297.0,0.09609999999999999,129.12887,143.72816661515327,14.599296615153264
359000.0,1309.0,0.09609999999999999,129.13157,143.72816661515327,14.59659661515326
363364.0,1310.0,0.09609999999999999,129.13157,143.72816661515327,14.59659661515326
363534.0,1321.0,0.096,129.1362,143.72816661515327,14.591966615153268
367217.0,1337.0,0.0959,129.15186,143.72816661515327,14.576306615153271
371100.0,1351.0,0.0959,129.15763,143.72816661515327,14.570536615153259
375683.0,1363.0,0.09570000000000001,129.17976,143.72816661515327,14.548406615153283
380096.0,1385.0,0.09570000000000001,129.18575,143.72816661515327,14.542416615153257
383975.0,1398.0,0.0956,129.19934,143.72816661515327,14.528826615153264
387956.0,1409.0,0.0956,129.20012,143.72816661515327,14.528046615153272
389369.0,1410.0,0.0956,129.20519,143.72816661515327,14.522976615153283
392196.0,1421.0,0.0956,129.20519,143.72816661515327,14.522976615153283
396909.0,1433.0,0.0954,129.22073,143.72816661515327,14.507436615153267
401163.0,1444.0,0.0954,129.22283,143.72816661515327,14.505336615153283
405210.0,1445.0,0.0954,129.23315,143.72816661515327,14.495016615153276
405764.0,1476.0,0.0954,129.23315,143.72816661515327,14.495016615153276
411323.0,1491.0,0.0953,129.23641,143.72816661515327,14.491756615153264
417285.0,1519.0,0.0953,129.2457,143.72816661515327,14.482466615153271
421536.0,1535.0,0.09519999999999999,129.2536,143.72816661515327,14.474566615153265
425195.0,1546.0,0.09519999999999999,129.26095,143.72816661515327,14.467216615153262
429624.0,1561.0,0.0951,129.2696,143.72816661515327,14.458566615153273
435555.0,1576.0,0.0951,129.26965,143.72816661515327,14.458516615153258
440931.0,1600.0,0.0951,129.27404,143.72816661515327,14.454126615153257
445041.0,1612.0,0.095,129.28251,143.72816661515327,14.445656615153268
449174.0,1624.0,0.095,129.28628,143.72816661515327,14.441886615153265
453519.0,1637.0,0.0949,129.29705,143.72816661515327,14.431116615153257
458072.0,1651.0,0.0949,129.30291,143.72816661515327,14.425256615153273
462961.0,1672.0,0.09480000000000001,129.30594,143.72816661515327,14.422226615153278
468434.0,1683.0,0.09480000000000001,129.30944,143.72816661515327,14.418726615153275
473231.0,1694.0,0.0947,129.32036,143.72816661515327,14.407806615153277
477309.0,1706.0,0.0947,129.32734,143.72816661515327,14.400826615153278
482164.0,1716.0,0.0947,129.33081,143.72816661515327,14.397356615153257
486307.0,1728.0,0.09460000000000002,129.33889,143.72816661515327,14.389276615153278
490996.0,1744.0,0.09460000000000002,129.33898,143.72816661515327,14.389186615153278
495044.0,1758.0,0.0945,129.34842,143.72816661515327,14.379746615153266
499504.0,1772.0,0.0945,129.35346,143.72816661515327,14.374706615153258
503979.0,1787.0,0.0945,129.35553,143.72816661515327,14.372636615153283
508275.0,1801.0,0.0945,129.36061,143.72816661515327,14.367556615153262
512974.0,1833.0,0.0944,129.36273,143.72816661515327,14.365436615153271
517733.0,1848.0,0.0944,129.36855,143.72816661515327,14.359616615153271
521987.0,1859.0,0.0944,129.37459,143.72816661515327,14.353576615153258
526139.0,1876.0,0.0943,129.38026,143.72816661515327,14.347906615153278
530948.0,1891.0,0.0943,129.38217,143.72816661515327,14.345996615153268
535203.0,1917.0,0.0943,129.38487,143.72816661515327,14.343296615153264
539828.0,1963.0,0.0942,129.39147,143.72816661515327,14.336696615153272
544542.0,1976.0,0.0942,129.40043,143.72816661515327,14.32773661515327
549380.0,1991.0,0.0942,129.40448,143.72816661515327,14.323686615153264
555514.0,2008.0,0.0942,129.40466,143.72816661515327,14.323506615153264
561976.0,2021.0,0.0941,129.40897,143.72816661515327,14.31919661515326
563926.0,2039.0,0.0941,129.40897,143.72816661515327,14.31919661515326
567806.0,2071.0,0.0941,129.41267,143.72816661515327,14.315496615153279
571734.0,2083.0,0.094,129.42159,143.72816661515327,14.306576615153261
575996.0,2098.0,0.094,129.42766,143.72816661515327,14.300506615153267
582300.0,2117.0,0.094,129.42825,143.72816661515327,14.299916615153279
587547.0,2134.0,0.094,129.42829,143.72816661515327,14.299876615153266
591672.0,2155.0,0.09390000000000001,129.43676,143.72816661515327,14.291406615153278
595633.0,2170.0,0.09390000000000001,129.44123,143.72816661515327,14.28693661515328
599954.0,2214.0,0.09390000000000001,129.44443,143.72816661515327,14.28373661515326
604615.0,2227.0,0.09380000000000001,129.45061,143.72816661515327,14.277556615153259
608898.0,2247.0,0.09380000000000001,129.45506,143.72816661515327,14.273106615153267
613367.0,2274.0,0.09380000000000001,129.45895,143.72816661515327,14.269216615153283
617293.0,2298.0,0.09369999999999999,129.46288,143.72816661515327,14.265286615153258
621563.0,2318.0,0.09369999999999999,129.46658,143.72816661515327,14.261586615153277
626918.0,2336.0,0.09369999999999999,129.46741,143.72816661515327,14.26075661515327
631706.0,2354.0,0.09369999999999999,129.47179,143.72816661515327,14.256376615153272
635649.0,2367.0,0.09369999999999999,129.4756,143.72816661515327,14.252566615153285
639773.0,2382.0,0.0936,129.47831,143.72816661515327,14.249856615153277
644095.0,2410.0,0.0936,129.48397,143.72816661515327,14.244196615153271
644192.0,2410.0,0.0919,129.484,143.53378276819404,14.049782768194035
644258.0,2422.0,0.0919,129.484,143.53378276819404,14.049782768194035
647686.0,2438.0,0.0919,129.48423,143.53378276819404,14.049552768194047
652534.0,2452.0,0.0919,129.48592,143.53378276819404,14.04786276819405
656819.0,2463.0,0.09179999999999999,129.49284,143.53378276819404,14.040942768194043
661199.0,2475.0,0.09179999999999999,129.49444,143.53378276819404,14.039342768194047
665787.0,2490.0,0.09179999999999999,129.50046,143.53378276819404,14.03332276819404
670863.0,2503.0,0.0917,129.50419,143.53378276819404,14.02959276819405
675302.0,2525.0,0.0917,129.50453,143.53378276819404,14.029252768194056
680352.0,2541.0,0.0917,129.51325,143.53378276819404,14.020532768194045
684531.0,2558.0,0.0917,129.51325,143.53378276819404,14.020532768194045
690571.0,2572.0,0.0917,129.51332,143.53378276819404,14.02046276819405
694975.0,2587.0,0.0916,129.51741,143.53378276819404,14.016372768194032
699624.0,2625.0,0.0916,129.52227,143.53378276819404,14.011512768194052
703966.0,2655.0,0.0916,129.52748,143.53378276819404,14.006302768194047
705242.0,2671.0,0.0916,129.52768,143.53378276819404,14.00610276819404
710705.0,2688.0,0.09150000000000001,129.53154,143.53378276819404,14.002242768194037
718065.0,2705.0,0.09150000000000001,129.53381,143.53378276819404,13.999972768194056
723680.0,2720.0,0.09150000000000001,129.54058,143.53378276819404,13.993202768194038
728324.0,2743.0,0.09150000000000001,129.54108,143.53378276819404,13.99270276819405
732406.0,2761.0,0.09140000000000001,129.54653,143.53378276819404,13.987252768194054
736442.0,2778.0,0.09140000000000001,129.54834,143.53378276819404,13.985442768194048
741423.0,2794.0,0.09140000000000001,129.55066,143.53378276819404,13.98312276819405
746020.0,2812.0,0.09140000000000001,129.55362,143.53378276819404,13.980162768194049
750705.0,2826.0,0.09140000000000001,129.55873,143.53378276819404,13.975052768194047
755293.0,2860.0,0.0913,129.55923,143.53378276819404,13.97455276819403
760128.0,2880.0,0.0913,129.56573,143.53378276819404,13.968052768194042
764959.0,2893.0,0.0913,129.5665,143.53378276819404,13.967282768194053
769366.0,2917.0,0.0913,129.5665,143.53378276819404,13.967282768194053
773946.0,2935.0,0.0913,129.5695,143.53378276819404,13.964282768194039
780335.0,2955.0,0.09119999999999999,129.57648,143.53378276819404,13.95730276819404
785434.0,2970.0,0.09119999999999999,129.58096,143.53378276819404,13.95282276819404
790600.0,2989.0,0.09119999999999999,129.58277,143.53378276819404,13.951012768194033
795261.0,3006.0,0.09119999999999999,129.58277,143.53378276819404,13.951012768194033
801052.0,3032.0,0.09119999999999999,129.5831,143.53378276819404,13.950682768194042
805533.0,3056.0,0.0911,129.5909,143.53378276819404,13.942882768194039
810935.0,3071.0,0.0911,129.59479,143.53378276819404,13.938992768194055
815899.0,3089.0,0.0911,129.59651,143.53378276819404,13.937272768194049
822140.0,3105.0,0.0911,129.59728,143.53378276819404,13.936502768194032
827838.0,3132.0,0.0911,129.59909,143.53378276819404,13.934692768194054
832443.0,3155.0,0.091,129.6039,143.53378276819404,13.929882768194034
836429.0,3174.0,0.091,129.60428,143.53378276819404,13.929502768194055
841421.0,3201.0,0.091,129.60816,143.53378276819404,13.925622768194046
847912.0,3218.0,0.091,129.60816,143.53378276819404,13.925622768194046
853973.0,3235.0,0.091,129.61361,143.53378276819404,13.92017276819405
860361.0,3254.0,0.091,129.61563,143.53378276819404,13.918152768194034
865601.0,3271.0,0.091,129.61574,143.53378276819404,13.918042768194056
870841.0,3290.0,0.0909,129.62245,143.53378276819404,13.911332768194058
875522.0,3307.0,0.0909,129.62548,143.53378276819404,13.908302768194034
880746.0,3323.0,0.0909,129.62633,143.53378276819404,13.907452768194048
885038.0,3344.0,0.0909,129.62722,143.53378276819404,13.90656276819405
890428.0,3361.0,0.0908,129.63202,143.53378276819404,13.901762768194033
895934.0,3381.0,0.0908,129.63318,143.53378276819404,13.900602768194034
901767.0,3404.0,0.0908,129.63521,143.53378276819404,13.898572768194043
906833.0,3419.0,0.0908,129.63823,143.53378276819404,13.895552768194051
911601.0,3487.0,0.0908,129.64065,143.53378276819404,13.89313276819405
911681.0,3504.0,0.0908,129.64266,143.53378276819404,13.891122768194037
916991.0,3523.0,0.0908,129.64266,143.53378276819404,13.891122768194037
922801.0,3540.0,0.0908,129.64306,143.53378276819404,13.890722768194053
927282.0,3558.0,0.0907,129.64892,143.53378276819404,13.88486276819404
932206.0,3580.0,0.0907,129.64981,143.53378276819404,13.883972768194042
937370.0,3596.0,0.0907,129.6568,143.53378276819404,13.87698276819404
943184.0,3615.0,0.0907,129.65838,143.53378276819404,13.87540276819405
947509.0,3651.0,0.0906,129.65927,143.53378276819404,13.874512768194052
948567.0,3667.0,0.0906,129.66195,143.53378276819404,13.871832768194054
953310.0,3693.0,0.0906,129.66576,143.53378276819404,13.868022768194038
958516.0,3721.0,0.0906,129.66678,143.53378276819404,13.867002768194055
963600.0,3742.0,0.0906,129.67247,143.53378276819404,13.86131276819404
969351.0,3762.0,0.0906,129.67249,143.53378276819404,13.861292768194033
973852.0,3779.0,0.09050000000000001,129.67347,143.53378276819404,13.860312768194035
978582.0,3800.0,0.09050000000000001,129.67865,143.53378276819404,13.85513276819404
983947.0,3818.0,0.09050000000000001,129.68087,143.53378276819404,13.852912768194045
989440.0,3834.0,0.09050000000000001,129.68343,143.53378276819404,13.850352768194057
994763.0,3851.0,0.09050000000000001,129.68535,143.53378276819404,13.848432768194044
1000495.0,3882.0,0.0904,129.68883,143.53378276819404,13.844952768194048
1005876.0,3904.0,0.0904,129.69079,143.53378276819404,13.842992768194051
1010711.0,3923.0,0.0904,129.69307,143.53378276819404,13.840712768194038
1015938.0,3962.0,0.0904,129.69656,143.53378276819404,13.837222768194039
1019346.0,3976.0,0.0904,129.69914,143.53378276819404,13.834642768194044
1024035.0,3991.0,0.09029999999999999,129.70217,143.53378276819404,13.831612768194049
1029435.0,4006.0,0.09029999999999999,129.70632,143.53378276819404,13.827462768194039
1034263.0,4020.0,0.09029999999999999,129.71064,143.53378276819404,13.823142768194032
1038866.0,4056.0,0.09029999999999999,129.71104,143.53378276819404,13.822742768194047
1043657.0,4083.0,0.09029999999999999,129.71359,143.53378276819404,13.820192768194033
1048960.0,4101.0,0.0902,129.71585,143.53378276819404,13.817932768194055
1053513.0,4128.0,0.0902,129.71794,143.53378276819404,13.815842768194045
1058755.0,4148.0,0.0902,129.72112,143.53378276819404,13.81266276819403
1063268.0,4165.0,0.0902,129.7221,143.53378276819404,13.811682768194032
1068075.0,4182.0,0.0902,129.72579,143.53378276819404,13.807992768194055
1072679.0,4201.0,0.0902,129.72823,143.53378276819404,13.805552768194048
1077496.0,4221.0,0.0901,129.73049,143.53378276819404,13.80329276819404
1083038.0,4250.0,0.0901,129.7324,143.53378276819404,13.801382768194031
1088411.0,4271.0,0.0901,129.73629,143.53378276819404,13.797492768194047
1093127.0,4306.0,0.0901,129.73742,143.53378276819404,13.796362768194058
1098213.0,4326.0,0.0901,129.74127,143.53378276819404,13.792512768194058
1104024.0,4345.0,0.0901,129.74256,143.53378276819404,13.791222768194046
1109142.0,4367.0,0.0901,129.74275,143.53378276819404,13.791032768194043
1110938.0,4391.0,0.09,129.74536,143.53378276819404,13.788422768194039
1115837.0,4415.0,0.09,129.7494,143.53378276819404,13.784382768194035
1122806.0,4462.0,0.09,129.75003,143.53378276819404,13.783752768194034
1128517.0,4490.0,0.09,129.75181,143.53378276819404,13.781972768194038
1133398.0,4510.0,0.09,129.75529,143.53378276819404,13.778492768194042
1138637.0,4529.0,0.09,129.75669,143.53378276819404,13.777092768194052
1143376.0,4550.0,0.08990000000000001,129.76026,143.53378276819404,13.773522768194056
1148292.0,4580.0,0.08990000000000001,129.76067,143.53378276819404,13.77311276819404
1153672.0,4596.0,0.08990000000000001,129.76222,143.53378276819404,13.77156276819403
1158741.0,4624.0,0.08990000000000001,129.76666,143.53378276819404,13.767122768194042
1163716.0,4645.0,0.08990000000000001,129.76835,143.53378276819404,13.765432768194046
1168570.0,4671.0,0.08990000000000001,129.77041,143.53378276819404,13.763372768194046
1172493.0,4704.0,0.08990000000000001,129.77261,143.53378276819404,13.761172768194058
1177694.0,4725.0,0.0898,129.77341,143.53378276819404,13.760372768194031
1182824.0,4756.0,0.0898,129.77516,143.53378276819404,13.758622768194044
1183511.0,4796.0,0.0898,129.77516,143.53378276819404,13.758622768194044
1188471.0,4817.0,0.0898,129.77679,143.53378276819404,13.756992768194038
1193652.0,4835.0,0.0898,129.78032,143.53378276819404,13.753462768194055
1198845.0,4853.0,0.0898,129.78289,143.53378276819404,13.750892768194035
1203776.0,4887.0,0.0898,129.78629,143.53378276819404,13.747492768194036
1209024.0,4908.0,0.0898,129.78683,143.53378276819404,13.746952768194035
1214458.0,4927.0,0.0897,129.78841,143.53378276819404,13.745372768194045
1219439.0,4949.0,0.0897,129.79202,143.53378276819404,13.741762768194036
1224101.0,4985.0,0.0897,129.79241,143.53378276819404,13.741372768194054
1229414.0,5008.0,0.0897,129.79496,143.53378276819404,13.73882276819404
1234132.0,5035.0,0.0897,129.79592,143.53378276819404,13.737862768194049
1238595.0,5051.0,0.0897,129.79659,143.53378276819404,13.737192768194035
1244159.0,5074.0,0.0897,129.79911,143.53378276819404,13.73467276819403
1250135.0,5093.0,0.0897,129.80137,143.53378276819404,13.732412768194052
1256418.0,5113.0,0.08960000000000001,129.80363,143.53378276819404,13.730152768194046
1261744.0,5147.0,0.08960000000000001,129.80535,143.53378276819404,13.72843276819404
1268678.0,5171.0,0.08960000000000001,129.80536,143.53378276819404,13.728422768194037
1274652.0,5204.0,0.08960000000000001,129.8069,143.53378276819404,13.72688276819403
1280134.0,5237.0,0.08960000000000001,129.80959,143.53378276819404,13.724192768194058
1285412.0,5276.0,0.08960000000000001,129.81125,143.53378276819404,13.722532768194043
1290745.0,5298.0,0.08960000000000001,129.8132,143.53378276819404,13.720582768194049
1295825.0,5323.0,0.0895,129.81712,143.53378276819404,13.716662768194055
1299954.0,5342.0,0.0895,129.81736,143.53378276819404,13.716422768194036
1303423.0,5374.0,0.0895,129.81839,143.53378276819404,13.71539276819405
1309038.0,5397.0,0.0895,129.8198,143.53378276819404,13.713982768194057
1315400.0,5461.0,0.0895,129.82297,143.53378276819404,13.710812768194046
1321091.0,5486.0,0.0895,129.82362,143.53378276819404,13.710162768194039
1326483.0,5515.0,0.0895,129.8263,143.53378276819404,13.70748276819404
1332776.0,5540.0,0.0895,129.82811,143.53378276819404,13.705672768194034
1338607.0,5578.0,0.0895,129.82851,143.53378276819404,13.70527276819405
1344470.0,5608.0,0.0894,129.83133,143.53378276819404,13.702452768194036
1349371.0,5639.0,0.0894,129.83246,143.53378276819404,13.701322768194046
1349820.0,5640.0,0.0894,129.83425,143.53378276819404,13.699532768194047
1354346.0,5668.0,0.0894,129.83474,143.53378276819404,13.699042768194033
1359473.0,5688.0,0.0894,129.83644,143.53378276819404,13.697342768194034
1364680.0,5711.0,0.0894,129.83787,143.53378276819404,13.695912768194034
1368915.0,5735.0,0.0894,129.83979,143.53378276819404,13.69399276819405
1375498.0,5791.0,0.0894,129.84108,143.53378276819404,13.692702768194039
1380852.0,5814.0,0.0894,129.84226,143.53378276819404,13.691522768194034
1386654.0,5838.0,0.0894,129.8435,143.53378276819404,13.690282768194038
1392651.0,5858.0,0.0893,129.84522,143.53378276819404,13.688562768194032
1398134.0,5875.0,0.0893,129.84768,143.53378276819404,13.686102768194047
1403275.0,5911.0,0.0893,129.84907,143.53378276819404,13.684712768194032
1408836.0,5934.0,0.0893,129.85199,143.53378276819404,13.681792768194043
1414332.0,5958.0,0.0893,129.85316,143.53378276819404,13.680622768194041
1419932.0,5980.0,0.0893,129.85442,143.53378276819404,13.67936276819404
1427385.0,5999.0,0.0893,129.85496,143.53378276819404,13.678822768194038
1433750.0,6023.0,0.0893,129.85607,143.53378276819404,13.677712768194056
1439110.0,6046.0,0.0893,129.85744,143.53378276819404,13.676342768194047
1444844.0,6071.0,0.0892,129.85929,143.53378276819404,13.674492768194057
1450383.0,6095.0,0.0892,129.86048,143.53378276819404,13.673302768194048
1452372.0,6126.0,0.0892,129.8605,143.53378276819404,13.673282768194042
1453293.0,6145.0,0.0892,129.86077,143.53378276819404,13.673012768194042
1458633.0,6164.0,0.0892,129.86464,143.53378276819404,13.669142768194035
1465005.0,6186.0,0.0892,129.86606,143.53378276819404,13.66772276819404
1467779.0,6207.0,0.0892,129.86631,143.53378276819404,13.667472768194045
1472594.0,6226.0,0.0892,129.87007,143.53378276819404,13.663712768194046
1478294.0,6245.0,0.0892,129.8719,143.53378276819404,13.661882768194033
1484865.0,6271.0,0.0892,129.87197,143.53378276819404,13.66181276819404
1491270.0,6293.0,0.0891,129.87451,143.53378276819404,13.659272768194057
1496301.0,6312.0,0.0891,129.8767,143.53378276819404,13.657082768194044
1501585.0,6354.0,0.0891,129.87815,143.53378276819404,13.655632768194039
1506973.0,6375.0,0.0891,129.87936,143.53378276819404,13.654422768194053
1512811.0,6408.0,0.0891,129.88032,143.53378276819404,13.653462768194032
1518666.0,6429.0,0.0891,129.88118,143.53378276819404,13.652602768194043
1523479.0,6448.0,0.0891,129.88416,143.53378276819404,13.649622768194035
1528259.0,6469.0,0.0891,129.88526,143.53378276819404,13.648522768194056
1532854.0,6470.0,0.0891,129.88676,143.53378276819404,13.647022768194034
1534004.0,6488.0,0.0891,129.88676,143.53378276819404,13.647022768194034
1539110.0,6505.0,0.08900000000000001,129.88802,143.53378276819404,13.645762768194032
1544161.0,6577.0,0.08900000000000001,129.89062,143.53378276819404,13.643162768194031
1549431.0,6595.0,0.08900000000000001,129.89188,143.53378276819404,13.641902768194058
1554869.0,6615.0,0.08900000000000001,129.89342,143.53378276819404,13.640362768194052
1560682.0,6637.0,0.08900000000000001,129.89526,143.53378276819404,13.638522768194036
1565783.0,6654.0,0.08900000000000001,129.89719,143.53378276819404,13.636592768194049
1571318.0,6677.0,0.08900000000000001,129.89783,143.53378276819404,13.635952768194045
1576647.0,6720.0,0.08900000000000001,129.89921,143.53378276819404,13.634572768194033
1582847.0,6742.0,0.0889,129.90199,143.53378276819404,13.631792768194032
1589624.0,6787.0,0.0889,129.90262,143.53378276819404,13.63116276819403
1595130.0,6809.0,0.0889,129.90466,143.53378276819404,13.629122768194037
1600121.0,6833.0,0.0889,129.90671,143.53378276819404,13.62707276819404
1606390.0,6854.0,0.0889,129.90761,143.53378276819404,13.626172768194039
1611999.0,6872.0,0.0889,129.90886,143.53378276819404,13.62492276819404
1618080.0,6903.0,0.0889,129.91005,143.53378276819404,13.623732768194031
1623269.0,6922.0,0.0889,129.91005,143.53378276819404,13.623732768194031
1628188.0,6946.0,0.0889,129.91337,143.53378276819404,13.620412768194058
1634184.0,6984.0,0.0889,129.91472,143.53378276819404,13.619062768194055
1639263.0,7014.0,0.0888,129.91619,143.53378276819404,13.617592768194044
1640466.0,7015.0,0.0888,129.91619,143.53378276819404,13.617592768194044
1645169.0,7036.0,0.0888,129.91778,143.53378276819404,13.61600276819405
1651005.0,7070.0,0.0888,129.91938,143.53378276819404,13.614402768194054
1656028.0,7087.0,0.0888,129.92057,143.53378276819404,13.613212768194046
1661390.0,7107.0,0.0888,129.92094,143.53378276819404,13.612842768194042
1667794.0,7200.0,0.0888,129.92361,143.53378276819404,13.610172768194047
1673390.0,7222.0,0.0888,129.92587,143.53378276819404,13.60791276819404
1679031.0,7256.0,0.0888,129.92688,143.53378276819404,13.606902768194033
1684260.0,7278.0,0.0888,129.92811,143.53378276819404,13.60567276819404
1690172.0,7300.0,0.0888,129.92815,143.53378276819404,13.605632768194056
1695641.0,7319.0,0.08869999999999999,129.93048,143.53378276819404,13.603302768194055
1700131.0,7348.0,0.08869999999999999,129.93228,143.53378276819404,13.601502768194052
1700933.0,7402.0,0.08869999999999999,129.93245,143.53378276819404,13.601332768194055
1705611.0,7426.0,0.08869999999999999,129.93393,143.53378276819404,13.59985276819404
1710485.0,7452.0,0.08869999999999999,129.93393,143.53378276819404,13.59985276819404
1717643.0,7473.0,0.08869999999999999,129.93538,143.53378276819404,13.598402768194035
1722926.0,7490.0,0.08869999999999999,129.93652,143.53378276819404,13.597262768194042
1727880.0,7522.0,0.08869999999999999,129.93881,143.53378276819404,13.594972768194054
1733524.0,7546.0,0.08869999999999999,129.93881,143.53378276819404,13.594972768194054
1738101.0,7564.0,0.08869999999999999,129.93906,143.53378276819404,13.594722768194032
1743291.0,7586.0,0.08869999999999999,129.94263,143.53378276819404,13.591152768194036
1749823.0,7613.0,0.0886,129.9446,143.53378276819404,13.589182768194036
1756176.0,7637.0,0.0886,129.94562,143.53378276819404,13.588162768194053
1761152.0,7662.0,0.0886,129.94572,143.53378276819404,13.58806276819405
1767136.0,7685.0,0.0886,129.94873,143.53378276819404,13.585052768194032
1773969.0,7714.0,0.0886,129.94999,143.53378276819404,13.58379276819403
1780315.0,7741.0,0.0886,129.95051,143.53378276819404,13.583272768194036
1785862.0,7764.0,0.0886,129.95247,143.53378276819404,13.581312768194039
1790520.0,7787.0,0.0886,129.95298,143.53378276819404,13.580802768194047
1795806.0,7811.0,0.0886,129.95371,143.53378276819404,13.580072768194043
1802256.0,7834.0,0.0886,129.95371,143.53378276819404,13.580072768194043
1807544.0,7852.0,0.0886,129.95577,143.53378276819404,13.578012768194043
1812972.0,7877.0,0.0886,129.95725,143.53378276819404,13.576532768194056
1815729.0,7897.0,0.0886,129.95747,143.53378276819404,13.576312768194043
1821155.0,7919.0,0.0885,129.95903,143.53378276819404,13.574752768194031
1826949.0,7944.0,0.0885,129.96201,143.53378276819404,13.571772768194052
1833033.0,7971.0,0.0885,129.96329,143.53378276819404,13.570492768194043
1838812.0,7993.0,0.0885,129.96396,143.53378276819404,13.569822768194058
1844201.0,8013.0,0.0885,129.96529,143.53378276819404,13.568492768194034
1850004.0,8037.0,0.0885,129.96779,143.53378276819404,13.565992768194036
1854425.0,8073.0,0.0885,129.96811,143.53378276819404,13.565672768194048
1859362.0,8096.0,0.0885,129.97088,143.53378276819404,13.56290276819405
1865354.0,8118.0,0.0885,129.97088,143.53378276819404,13.56290276819405
1871768.0,8142.0,0.0885,129.97134,143.53378276819404,13.562442768194046
1877319.0,8167.0,0.0885,129.97134,143.53378276819404,13.562442768194046
1883131.0,8195.0,0.0884,129.97255,143.53378276819404,13.561232768194031
1888654.0,8218.0,0.0884,129.97348,143.53378276819404,13.560302768194049
1894362.0,8243.0,0.0884,129.97422,143.53378276819404,13.559562768194041
1900301.0,8263.0,0.0884,129.97634,143.53378276819404,13.55744276819405
1905753.0,8300.0,0.0884,129.97772,143.53378276819404,13.556062768194039
1910110.0,8320.0,0.0884,129.97868,143.53378276819404,13.555102768194047
1915573.0,8344.0,0.0884,129.98052,143.53378276819404,13.553262768194031
1920646.0,8367.0,0.0884,129.98159,143.53378276819404,13.552192768194033
1926270.0,8390.0,0.0884,129.98348,143.53378276819404,13.550302768194058
1932016.0,8413.0,0.0884,129.98433,143.53378276819404,13.549452768194044
1938049.0,8440.0,0.0884,129.98556,143.53378276819404,13.548222768194051
1943356.0,8467.0,0.0884,129.98665,143.53378276819404,13.547132768194047
1948805.0,8496.0,0.0883,129.98798,143.53378276819404,13.54580276819405
1955064.0,8520.0,0.0883,129.9881,143.53378276819404,13.545682768194041
1960538.0,8560.0,0.0883,129.98885,143.53378276819404,13.54493276819403
1961644.0,8585.0,0.0883,129.98885,143.53378276819404,13.54493276819403
1966776.0,8608.0,0.0883,129.98952,143.53378276819404,13.544262768194045
1971933.0,8632.0,0.0883,129.99192,143.53378276819404,13.54186276819405
1977423.0,8649.0,0.0883,129.99251,143.53378276819404,13.541272768194034
1982664.0,8673.0,0.0883,129.99469,143.53378276819404,13.539092768194052
1987156.0,8696.0,0.0883,129.99518,143.53378276819404,13.538602768194039
1993316.0,8721.0,0.0883,129.99529,143.53378276819404,13.538492768194033
1998502.0,8743.0,0.0883,129.99764,143.53378276819404,13.536142768194054
2004734.0,8779.0,0.0883,129.99884,143.53378276819404,13.534942768194043
2010781.0,8780.0,0.0883,129.99913,143.53378276819404,13.534652768194036
2011092.0,8803.0,0.0883,130.00022,143.53378276819404,13.533562768194031
2016077.0,8866.0,0.0883,130.00065,143.53378276819404,13.533132768194037
2021591.0,8889.0,0.0882,130.00223,143.53378276819404,13.531552768194047
2027044.0,8907.0,0.0882,130.00329,143.53378276819404,13.530492768194051
2031379.0,8938.0,0.0882,130.00329,143.53378276819404,13.530492768194051
2036388.0,8963.0,0.0882,130.00381,143.53378276819404,13.529972768194057
2042820.0,8989.0,0.0882,130.00638,143.53378276819404,13.527402768194037
2048324.0,9006.0,0.0882,130.00768,143.53378276819404,13.52610276819405
2053938.0,9025.0,0.0882,130.00907,143.53378276819404,13.524712768194036
2059181.0,9047.0,0.0882,130.01073,143.53378276819404,13.523052768194049
2062017.0,9075.0,0.0882,130.01131,143.53378276819404,13.522472768194035
2067179.0,9096.0,0.0882,130.01173,143.53378276819404,13.522052768194044
2072896.0,9119.0,0.0882,130.01301,143.53378276819404,13.520772768194036
2077681.0,9145.0,0.0882,130.01432,143.53378276819404,13.519462768194046
2082541.0,9182.0,0.08810000000000001,130.01631,143.53378276819404,13.51747276819404
2086997.0,9209.0,0.08810000000000001,130.0176,143.53378276819404,13.516182768194057
2088996.0,9210.0,0.08810000000000001,130.01869,143.53378276819404,13.515092768194052
2091572.0,9236.0,0.08810000000000001,130.01869,143.53378276819404,13.515092768194052
2096940.0,9261.0,0.08810000000000001,130.01889,143.53378276819404,13.514892768194045
2102992.0,9289.0,0.08810000000000001,130.02028,143.53378276819404,13.51350276819403
2107686.0,9290.0,0.08810000000000001,130.02067,143.53378276819404,13.513112768194048
2107871.0,9310.0,0.08810000000000001,130.02204,143.53378276819404,13.51174276819404
2113288.0,9335.0,0.08810000000000001,130.02292,143.53378276819404,13.510862768194045
2118937.0,9356.0,0.08810000000000001,130.02471,143.53378276819404,13.509072768194045
2123860.0,9381.0,0.08810000000000001,130.02471,143.53378276819404,13.509072768194045
2126320.0,9407.0,0.08810000000000001,130.02527,143.53378276819404,13.508512768194038
2131056.0,9431.0,0.08810000000000001,130.02767,143.53378276819404,13.506112768194043
2134865.0,9432.0,0.08650000000000001,130.02929,143.08159920047166,13.052309200471655
2135800.0,9456.0,0.08650000000000001,130.02947,143.08159920047166,13.052129200471654
2141093.0,9478.0,0.08650000000000001,130.02948,143.08159920047166,13.052119200471651
2146355.0,9506.0,0.08650000000000001,130.03031,143.08159920047166,13.051289200471672
2152158.0,9531.0,0.08650000000000001,130.03031,143.08159920047166,13.051289200471672
2157785.0,9568.0,0.0864,130.03145,143.08159920047166,13.050149200471651
2162928.0,9592.0,0.0864,130.0337,143.08159920047166,13.047899200471647
2168487.0,9639.0,0.0864,130.03484,143.08159920047166,13.046759200471655
2174801.0,9663.0,0.0864,130.03487,143.08159920047166,13.046729200471646
2179471.0,9688.0,0.0864,130.03565,143.08159920047166,13.045949200471654
2184941.0,9726.0,0.0864,130.0366,143.08159920047166,13.044999200471665
2186215.0,9749.0,0.0864,130.03791,143.08159920047166,13.043689200471647
2190643.0,9750.0,0.0864,130.03847,143.08159920047166,13.043129200471668
2191096.0,9779.0,0.0864,130.03873,143.08159920047166,13.04286920047167
2193525.0,9780.0,0.0864,130.03966,143.08159920047166,13.04193920047166
2198089.0,9803.0,0.0864,130.04003,143.08159920047166,13.041569200471656
2203738.0,9827.0,0.0864,130.04135,143.08159920047166,13.040249200471663
2208605.0,9847.0,0.0864,130.04203,143.08159920047166,13.039569200471647
2214179.0,9871.0,0.0864,130.0423,143.08159920047166,13.039299200471646
2219794.0,9896.0,0.0864,130.0438,143.08159920047166,13.037799200471653
2225246.0,9920.0,0.08630000000000002,130.04556,143.08159920047166,13.036039200471663
2230798.0,9941.0,0.08630000000000002,130.04698,143.08159920047166,13.034619200471667
2235653.0,9965.0,0.08630000000000002,130.04741,143.08159920047166,13.034189200471644
2239100.0,9965.0,0.08560000000000001,130.04759,143.08159920047166,13.034009200471644
2240546.0,9988.0,0.08560000000000001,130.0488,143.08159920047166,13.032799200471658
2245602.0,10017.0,0.0855,130.04944,143.08159920047166,13.032159200471654
2250337.0,10038.0,0.0855,130.05094,143.08159920047166,13.03065920047166
2254571.0,10068.0,0.0855,130.05286,143.08159920047166,13.028739200471648
2259734.0,10091.0,0.0855,130.05348,143.08159920047166,13.02811920047165
2265470.0,10113.0,0.0855,130.05472,143.08159920047166,13.026879200471654
2267449.0,10139.0,0.0855,130.05517,143.08159920047166,13.026429200471654
2272233.0,10166.0,0.0855,130.05535,143.08159920047166,13.026249200471653
2278767.0,10190.0,0.0855,130.05535,143.08159920047166,13.026249200471653
2284067.0,10214.0,0.0855,130.0569,143.08159920047166,13.024699200471645
2288948.0,10238.0,0.0855,130.05889,143.08159920047166,13.022709200471667
2293716.0,10271.0,0.0855,130.05977,143.08159920047166,13.021829200471672
2299048.0,10300.0,0.0855,130.06112,143.08159920047166,13.02047920047167
2304566.0,10327.0,0.0855,130.06145,143.08159920047166,13.02014920047165
2311363.0,10357.0,0.0855,130.06193,143.08159920047166,13.019669200471668
2317001.0,10388.0,0.0855,130.063,143.08159920047166,13.01859920047167
2321348.0,10413.0,0.08539999999999999,130.06417,143.08159920047166,13.017429200471668
2326350.0,10447.0,0.08539999999999999,130.06497,143.08159920047166,13.01662920047167
2331576.0,10474.0,0.08539999999999999,130.06557,143.08159920047166,13.01602920047165
2335384.0,10498.0,0.08539999999999999,130.06651,143.08159920047166,13.015089200471664
2340597.0,10520.0,0.08539999999999999,130.06836,143.08159920047166,13.013239200471645
2345682.0,10573.0,0.08539999999999999,130.06842,143.08159920047166,13.013179200471654
2346335.0,10596.0,0.08539999999999999,130.06852,143.08159920047166,13.013079200471651
2351281.0,10623.0,0.08539999999999999,130.06852,143.08159920047166,13.013079200471651
2356166.0,10648.0,0.08539999999999999,130.07002,143.08159920047166,13.011579200471658
2360617.0,10670.0,0.08539999999999999,130.07088,143.08159920047166,13.01071920047167
2365797.0,10691.0,0.08539999999999999,130.07228,143.08159920047166,13.009319200471651
2370748.0,10719.0,0.08539999999999999,130.07335,143.08159920047166,13.008249200471653
2375123.0,10720.0,0.08539999999999999,130.07441,143.08159920047166,13.007189200471657
2375942.0,10752.0,0.08539999999999999,130.07464,143.08159920047166,13.00695920047167
2377406.0,10783.0,0.08539999999999999,130.07464,143.08159920047166,13.00695920047167
2382868.0,10810.0,0.08539999999999999,130.07574,143.08159920047166,13.005859200471662
2388621.0,10836.0,0.08539999999999999,130.07729,143.08159920047166,13.004309200471653
2394615.0,10865.0,0.0853,130.07791,143.08159920047166,13.003689200471655
2400100.0,10893.0,0.0853,130.07882,143.08159920047166,13.00277920047165
2402944.0,10923.0,0.0853,130.07897,143.08159920047166,13.00262920047166
2408197.0,10950.0,0.0853,130.07998,143.08159920047166,13.001619200471652
2412432.0,10980.0,0.0853,130.08089,143.08159920047166,13.000709200471647
2418213.0,11007.0,0.0853,130.08137,143.08159920047166,13.000229200471665
2424605.0,11037.0,0.0853,130.08137,143.08159920047166,13.000229200471665
2430190.0,11067.0,0.0853,130.08252,143.08159920047166,12.99907920047167
2435979.0,11109.0,0.0853,130.08472,143.08159920047166,12.996879200471653
2440426.0,11137.0,0.0853,130.08497,143.08159920047166,12.99662920047166
2445488.0,11162.0,0.0853,130.08497,143.08159920047166,12.99662920047166
2451300.0,11199.0,0.0853,130.08729,143.08159920047166,12.994309200471662
2456768.0,11242.0,0.0853,130.08796,143.08159920047166,12.993639200471648
2462187.0,11273.0,0.0853,130.08934,143.08159920047166,12.992259200471665
2467577.0,11299.0,0.0853,130.09039,143.08159920047166,12.991209200471644
2472760.0,11327.0,0.0852,130.09213,143.08159920047166,12.98946920047166
2478210.0,11357.0,0.0852,130.09239,143.08159920047166,12.989209200471663
2484006.0,11392.0,0.0852,130.09351,143.08159920047166,12.988089200471649
2488975.0,11420.0,0.0852,130.09377,143.08159920047166,12.987829200471651
2493888.0,11472.0,0.0852,130.09411,143.08159920047166,12.987489200471657
2499312.0,11498.0,0.0852,130.0961,143.08159920047166,12.98549920047165
2505060.0,11526.0,0.0852,130.09639,143.08159920047166,12.985209200471644
2511045.0,11587.0,0.0852,130.09798,143.08159920047166,12.98361920047165
2517459.0,11617.0,0.0852,130.09861,143.08159920047166,12.98298920047165
2523343.0,11642.0,0.0852,130.09922,143.08159920047166,12.982379200471655
2528837.0,11666.0,0.0852,130.10036,143.08159920047166,12.981239200471663
2534003.0,11693.0,0.0852,130.10119,143.08159920047166,12.980409200471655
2539443.0,11721.0,0.0852,130.10289,143.08159920047166,12.978709200471656
2544248.0,11749.0,0.0852,130.10333,143.08159920047166,12.978269200471658
2548625.0,11776.0,0.0852,130.10474,143.08159920047166,12.976859200471665
2552978.0,11801.0,0.0852,130.10562,143.08159920047166,12.97597920047167
2558042.0,11836.0,0.0851,130.10645,143.08159920047166,12.975149200471662
2563808.0,11870.0,0.0851,130.10645,143.08159920047166,12.975149200471662
2565975.0,11899.0,0.0851,130.10738,143.08159920047166,12.974219200471651
2571091.0,11928.0,0.0851,130.10816,143.08159920047166,12.97343920047166
2575516.0,11958.0,0.0851,130.1084,143.08159920047166,12.973199200471669
2581607.0,12000.0,0.0851,130.10862,143.08159920047166,12.972979200471656
2588123.0,12040.0,0.0851,130.11068,143.08159920047166,12.970919200471656
2593378.0,12065.0,0.0851,130.11176,143.08159920047166,12.969839200471654
2599356.0,12096.0,0.0851,130.11256,143.08159920047166,12.969039200471656
2604665.0,12125.0,0.0851,130.11366,143.08159920047166,12.967939200471648
2609690.0,12152.0,0.0851,130.11462,143.08159920047166,12.966979200471656
2614011.0,12183.0,0.0851,130.11557,143.08159920047166,12.966029200471667
2619773.0,12207.0,0.0851,130.11569,143.08159920047166,12.965909200471657
2623484.0,12231.0,0.0851,130.1164,143.08159920047166,12.965199200471659
2629329.0,12260.0,0.0851,130.11812,143.08159920047166,12.963479200471653
2635791.0,12291.0,0.0851,130.11854,143.08159920047166,12.963059200471662
2641981.0,12317.0,0.0851,130.11908,143.08159920047166,12.962519200471661
2647217.0,12346.0,0.0851,130.12025,143.08159920047166,12.961349200471659
2653054.0,12374.0,0.085,130.12097,143.08159920047166,12.960629200471658
2658532.0,12407.0,0.085,130.12209,143.08159920047166,12.959509200471672
2663240.0,12434.0,0.085,130.12311,143.08159920047166,12.95848920047166
2668052.0,12461.0,0.085,130.12313,143.08159920047166,12.958469200471654
2673369.0,12496.0,0.085,130.12471,143.08159920047166,12.956889200471664
2679725.0,12523.0,0.085,130.12489,143.08159920047166,12.956709200471664
2684852.0,12553.0,0.085,130.12529,143.08159920047166,12.956309200471651
2686633.0,12554.0,0.0816,130.12657,142.7287991396818,12.60222913968181
2687431.0,12579.0,0.0816,130.12683,142.7287991396818,12.601969139681785
2692771.0,12622.0,0.0816,130.12729,142.7287991396818,12.60150913968181
2697028.0,12653.0,0.0816,130.12868,142.7287991396818,12.600119139681794
2701695.0,12682.0,0.0816,130.12903,142.7287991396818,12.599769139681797
2706408.0,12706.0,0.0816,130.12926,142.7287991396818,12.59953913968181
2708544.0,12707.0,0.07830000000000001,130.13022,141.64067984074262,11.510459840742612
2711845.0,12730.0,0.07830000000000001,130.1309,141.64067984074262,11.509779840742624
2716779.0,12756.0,0.07830000000000001,130.13182,141.64067984074262,11.508859840742616
2721770.0,12784.0,0.07830000000000001,130.13362,141.64067984074262,11.507059840742613
2726443.0,12807.0,0.07830000000000001,130.13365,141.64067984074262,11.507029840742632
2731163.0,12834.0,0.07830000000000001,130.13476,141.64067984074262,11.50591984074262
2732818.0,12835.0,0.07830000000000001,130.13476,141.64067984074262,11.50591984074262
2736224.0,12862.0,0.07830000000000001,130.13582,141.64067984074262,11.504859840742625
2741031.0,12895.0,0.0782,130.13668,141.64067984074262,11.503999840742608
2743268.0,12924.0,0.0782,130.13687,141.64067984074262,11.503809840742633
2743667.0,12925.0,0.0782,130.13722,141.64067984074262,11.503459840742607
2749502.0,12953.0,0.0782,130.1374,141.64067984074262,11.503279840742607
2755127.0,12978.0,0.0782,130.13777,141.64067984074262,11.502909840742632
2760732.0,13008.0,0.0782,130.139,141.64067984074262,11.50167984074261
2766080.0,13040.0,0.0782,130.13954,141.64067984074262,11.50113984074261
2771820.0,13065.0,0.0782,130.14047,141.64067984074262,11.500209840742627
2776526.0,13091.0,0.0782,130.14093,141.64067984074262,11.499749840742624
2781327.0,13117.0,0.0782,130.14256,141.64067984074262,11.498119840742618
2786720.0,13153.0,0.0782,130.14285,141.64067984074262,11.497829840742611
2792350.0,13181.0,0.0782,130.14285,141.64067984074262,11.497829840742611
2797851.0,13211.0,0.0782,130.14539,141.64067984074262,11.495289840742629
2803306.0,13243.0,0.0782,130.14566,141.64067984074262,11.495019840742629
2808939.0,13272.0,0.0782,130.14674,141.64067984074262,11.493939840742627
2814400.0,13302.0,0.0782,130.14833,141.64067984074262,11.492349840742634
2820577.0,13333.0,0.0782,130.14852,141.64067984074262,11.49215984074263
2825731.0,13363.0,0.0782,130.14896,141.64067984074262,11.491719840742633
2831761.0,13393.0,0.0782,130.14964,141.64067984074262,11.491039840742616
2838055.0,13433.0,0.0781,130.1504,141.64067984074262,11.49027984074263
2844120.0,13476.0,0.0781,130.15121,141.64067984074262,11.489469840742629
2849984.0,13504.0,0.0781,130.15238,141.64067984074262,11.488299840742627
2855385.0,13529.0,0.0781,130.15337,141.64067984074262,11.487309840742626
2859040.0,13530.0,0.0781,130.15337,141.64067984074262,11.487309840742626
2860120.0,13560.0,0.0781,130.15337,141.64067984074262,11.487309840742626
2863253.0,13593.0,0.0781,130.15414,141.64067984074262,11.486539840742608
2869001.0,13622.0,0.0781,130.15589,141.64067984074262,11.484789840742621
2875541.0,13653.0,0.0781,130.15644,141.64067984074262,11.484239840742617
2881749.0,13682.0,0.0781,130.15721,141.64067984074262,11.483469840742629
2888244.0,13727.0,0.0781,130.15826,141.64067984074262,11.482419840742608
2893397.0,13773.0,0.0781,130.15826,141.64067984074262,11.482419840742608
2899473.0,13800.0,0.0781,130.1588,141.64067984074262,11.481879840742607
2904834.0,13831.0,0.0781,130.1611,141.64067984074262,11.479579840742616
2910539.0,13879.0,0.0781,130.16117,141.64067984074262,11.479509840742622
2915775.0,13904.0,0.0781,130.16204,141.64067984074262,11.47863984074263
2922048.0,13931.0,0.0781,130.16354,141.64067984074262,11.477139840742609
2928040.0,13970.0,0.0781,130.16386,141.64067984074262,11.476819840742621
2933732.0,14001.0,0.0781,130.16398,141.64067984074262,11.476699840742612
2936911.0,14034.0,0.078,130.1646,141.64067984074262,11.476079840742614
2939526.0,14060.0,0.078,130.16488,141.64067984074262,11.47579984074261
2944911.0,14093.0,0.078,130.16706,141.64067984074262,11.473619840742629
2950920.0,14123.0,0.078,130.16709,141.64067984074262,11.47358984074262
2957346.0,14149.0,0.078,130.16717,141.64067984074262,11.473509840742622
2963402.0,14191.0,0.078,130.16883,141.64067984074262,11.471849840742607
2968822.0,14218.0,0.078,130.16908,141.64067984074262,11.471599840742613
2973551.0,14243.0,0.078,130.17121,141.64067984074262,11.469469840742619
2978728.0,14270.0,0.078,130.17243,141.64067984074262,11.46824984074263
2983941.0,14312.0,0.078,130.1731,141.64067984074262,11.467579840742616
2989679.0,14357.0,0.078,130.17432,141.64067984074262,11.466359840742626
2996049.0,14382.0,0.078,130.17452,141.64067984074262,11.46615984074262
3002302.0,14414.0,0.078,130.1756,141.64067984074262,11.465079840742618
3007547.0,14440.0,0.078,130.17596,141.64067984074262,11.464719840742617
3012561.0,14469.0,0.078,130.17659,141.64067984074262,11.464089840742616
3017750.0,14493.0,0.078,130.17755,141.64067984074262,11.463129840742624
3022460.0,14540.0,0.0779,130.17902,141.64067984074262,11.461659840742612
3027573.0,14570.0,0.0779,130.18006,141.64067984074262,11.460619840742623
3032844.0,14598.0,0.0779,130.18018,141.64067984074262,11.460499840742614
3038029.0,14626.0,0.0779,130.18197,141.64067984074262,11.458709840742614
3043582.0,14653.0,0.0779,130.18283,141.64067984074262,11.457849840742625
3050047.0,14684.0,0.0779,130.18289,141.64067984074262,11.457789840742635
3054790.0,14685.0,0.0779,130.18289,141.64067984074262,11.457789840742635
3056001.0,14715.0,0.0779,130.18298,141.64067984074262,11.457699840742634
3061610.0,14754.0,0.0779,130.18442,141.64067984074262,11.456259840742632
3067457.0,14782.0,0.0779,130.18512,141.64067984074262,11.455559840742609
3073434.0,14819.0,0.0779,130.18666,141.64067984074262,11.454019840742632
3074235.0,14820.0,0.0779,130.18674,141.64067984074262,11.453939840742635
3079019.0,14845.0,0.0779,130.18674,141.64067984074262,11.453939840742635
3084756.0,14884.0,0.0779,130.18772,141.64067984074262,11.452959840742608
3091184.0,14915.0,0.0779,130.18825,141.64067984074262,11.45242984074261
3097883.0,14939.0,0.0779,130.18939,141.64067984074262,11.451289840742618
3102595.0,14940.0,0.0779,130.19026,141.64067984074262,11.450419840742626
3103419.0,14979.0,0.0779,130.19059,141.64067984074262,11.450089840742635
3103847.0,14980.0,0.0779,130.1912,141.64067984074262,11.449479840742612
3109309.0,15009.0,0.0779,130.1921,141.64067984074262,11.44857984074261
3110336.0,15010.0,0.0779,130.19216,141.64067984074262,11.44851984074262
3115901.0,15045.0,0.0779,130.19216,141.64067984074262,11.44851984074262
3117325.0,15074.0,0.0779,130.19216,141.64067984074262,11.44851984074262
3123110.0,15106.0,0.0779,130.19246,141.64067984074262,11.44821984074261
3127881.0,15142.0,0.07780000000000001,130.19348,141.64067984074262,11.447199840742627
3133639.0,15175.0,0.07780000000000001,130.19444,141.64067984074262,11.446239840742635
3139029.0,15210.0,0.07780000000000001,130.19585,141.64067984074262,11.444829840742614
3145248.0,15235.0,0.07780000000000001,130.1959,141.64067984074262,11.444779840742626
3150960.0,15280.0,0.07780000000000001,130.19678,141.64067984074262,11.443899840742631
3156503.0,15307.0,0.07780000000000001,130.19792,141.64067984074262,11.44275984074261
3162476.0,15337.0,0.07780000000000001,130.19887,141.64067984074262,11.441809840742621
3168461.0,15371.0,0.07780000000000001,130.19928,141.64067984074262,11.441399840742633
3173626.0,15400.0,0.07780000000000001,130.20057,141.64067984074262,11.440109840742622
3178866.0,15431.0,0.07780000000000001,130.20104,141.64067984074262,11.439639840742615
3184841.0,15462.0,0.07780000000000001,130.2021,141.64067984074262,11.43857984074262
3191339.0,15495.0,0.07780000000000001,130.20241,141.64067984074262,11.438269840742635
3195306.0,15527.0,0.07780000000000001,130.20268,141.64067984074262,11.437999840742634
3200536.0,15551.0,0.07780000000000001,130.2039,141.64067984074262,11.436779840742616
3206477.0,15582.0,0.07780000000000001,130.20422,141.64067984074262,11.436459840742629
3212075.0,15615.0,0.07780000000000001,130.20549,141.64067984074262,11.435189840742623
3216765.0,15699.0,0.07780000000000001,130.20632,141.64067984074262,11.434359840742616
3221465.0,15725.0,0.07769999999999999,130.2068,141.64067984074262,11.433879840742634
3227346.0,15757.0,0.07769999999999999,130.20814,141.64067984074262,11.432539840742635
3233234.0,15783.0,0.07769999999999999,130.20838,141.64067984074262,11.432299840742616
3239903.0,15818.0,0.07769999999999999,130.20917,141.64067984074262,11.43150984074262
3245248.0,15851.0,0.07769999999999999,130.21053,141.64067984074262,11.430149840742615
3251092.0,15882.0,0.07769999999999999,130.21158,141.64067984074262,11.429099840742623
3255629.0,15917.0,0.07769999999999999,130.21169,141.64067984074262,11.428989840742616
3261775.0,15955.0,0.07769999999999999,130.21169,141.64067984074262,11.428989840742616
3268079.0,16012.0,0.07769999999999999,130.21226,141.64067984074262,11.428419840742635
3272432.0,16047.0,0.07769999999999999,130.21383,141.64067984074262,11.42684984074262
3277773.0,16080.0,0.07769999999999999,130.21427,141.64067984074262,11.426409840742622
3283864.0,16126.0,0.07769999999999999,130.21523,141.64067984074262,11.42544984074263
3289849.0,16156.0,0.07769999999999999,130.21656,141.64067984074262,11.424119840742634
3295015.0,16201.0,0.07769999999999999,130.21665,141.64067984074262,11.424029840742634
3301556.0,16231.0,0.07769999999999999,130.21788,141.64067984074262,11.422799840742613
3303699.0,16257.0,0.07769999999999999,130.21791,141.64067984074262,11.422769840742632
3309574.0,16290.0,0.07769999999999999,130.21963,141.64067984074262,11.421049840742626
3314530.0,16328.0,0.07769999999999999,130.21974,141.64067984074262,11.42093984074262
3319588.0,16360.0,0.07769999999999999,130.22044,141.64067984074262,11.420239840742624
3324289.0,16391.0,0.0776,130.22143,141.64067984074262,11.419249840742623
3329431.0,16424.0,0.0776,130.2223,141.64067984074262,11.418379840742631
3333872.0,16464.0,0.0776,130.22328,141.64067984074262,11.417399840742632
3339450.0,16498.0,0.0776,130.22374,141.64067984074262,11.416939840742629
3345869.0,16528.0,0.0776,130.22426,141.64067984074262,11.416419840742634
3351131.0,16561.0,0.0776,130.22559,141.64067984074262,11.41508984074261
3355806.0,16600.0,0.0776,130.22593,141.64067984074262,11.414749840742616
3360948.0,16630.0,0.0776,130.22701,141.64067984074262,11.413669840742614
3366980.0,16660.0,0.0776,130.22772,141.64067984074262,11.412959840742616
3373174.0,16693.0,0.0776,130.22946,141.64067984074262,11.411219840742632
3378933.0,16723.0,0.0776,130.22972,141.64067984074262,11.410959840742635
3384612.0,16786.0,0.0776,130.22972,141.64067984074262,11.410959840742635
3384801.0,16818.0,0.0776,130.23035,141.64067984074262,11.410329840742634
3390097.0,16850.0,0.0776,130.23091,141.64067984074262,11.409769840742626
3396557.0,16885.0,0.0776,130.2324,141.64067984074262,11.408279840742608
3402541.0,16916.0,0.0776,130.23332,141.64067984074262,11.407359840742629
3408801.0,16945.0,0.0776,130.23422,141.64067984074262,11.406459840742627
3414808.0,16975.0,0.0775,130.23506,141.64067984074262,11.405619840742617
3419631.0,17004.0,0.0775,130.23513,141.64067984074262,11.405549840742623
3425449.0,17028.0,0.0775,130.23588,141.64067984074262,11.404799840742612
3430990.0,17062.0,0.0775,130.2374,141.64067984074262,11.403279840742613
3434930.0,17094.0,0.0775,130.2374,141.64067984074262,11.403279840742613
3441758.0,17127.0,0.0775,130.23809,141.64067984074262,11.402589840742621
3447344.0,17164.0,0.0775,130.23905,141.64067984074262,11.401629840742629
3453272.0,17193.0,0.0775,130.24038,141.64067984074262,11.400299840742633
3461008.0,17249.0,0.0775,130.24042,141.64067984074262,11.40025984074262
3463738.0,17250.0,0.0775,130.24048,141.64067984074262,11.40019984074263
3467570.0,17302.0,0.0775,130.24054,141.64067984074262,11.40013984074261
3473611.0,17338.0,0.0775,130.24142,141.64067984074262,11.399259840742616
3476667.0,17368.0,0.0775,130.24225,141.64067984074262,11.398429840742608
3483119.0,17445.0,0.0775,130.24319,141.64067984074262,11.397489840742622
3489027.0,17480.0,0.0775,130.24401,141.64067984074262,11.396669840742618
3494604.0,17514.0,0.0775,130.24518,141.64067984074262,11.395499840742616
3500211.0,17546.0,0.0775,130.2461,141.64067984074262,11.394579840742608
3506058.0,17579.0,0.0775,130.24673,141.64067984074262,11.393949840742607
3512201.0,17615.0,0.0775,130.24713,141.64067984074262,11.393549840742622
3517395.0,17647.0,0.0775,130.24775,141.64067984074262,11.392929840742624
3522976.0,17681.0,0.0775,130.24783,141.64067984074262,11.392849840742628
3527608.0,17718.0,0.0775,130.24886,141.64067984074262,11.391819840742613
3534105.0,17755.0,0.07740000000000001,130.24902,141.64067984074262,11.39165984074262
3539427.0,17782.0,0.07740000000000001,130.24975,141.64067984074262,11.390929840742615
3544127.0,17820.0,0.07740000000000001,130.2507,141.64067984074262,11.389979840742626
3549604.0,17853.0,0.07740000000000001,130.25157,141.64067984074262,11.389109840742634
3555480.0,17887.0,0.07740000000000001,130.25236,141.64067984074262,11.38831984074261
3561579.0,17923.0,0.07740000000000001,130.25299,141.64067984074262,11.38768984074261
3568044.0,17958.0,0.07740000000000001,130.2532,141.64067984074262,11.387479840742628
3572802.0,17990.0,0.07740000000000001,130.2532,141.64067984074262,11.387479840742628
3578870.0,18018.0,0.07740000000000001,130.25538,141.64067984074262,11.385299840742618
3584880.0,18054.0,0.07740000000000001,130.25605,141.64067984074262,11.384629840742633
3591415.0,18091.0,0.07740000000000001,130.25627,141.64067984074262,11.38440984074262
3597497.0,18123.0,0.07740000000000001,130.25665,141.64067984074262,11.384029840742613
3603514.0,18156.0,0.07740000000000001,130.25795,141.64067984074262,11.382729840742627
3609044.0,18187.0,0.07740000000000001,130.25838,141.64067984074262,11.382299840742633
3613654.0,18218.0,0.07740000000000001,130.25918,141.64067984074262,11.381499840742634
3619846.0,18251.0,0.07740000000000001,130.2606,141.64067984074262,11.38007984074261
3626027.0,18284.0,0.07740000000000001,130.26156,141.64067984074262,11.379119840742618
3631163.0,18328.0,0.07740000000000001,130.26159,141.64067984074262,11.379089840742608
3633587.0,18362.0,0.07740000000000001,130.26179,141.64067984074262,11.37888984074263
3639834.0,18404.0,0.07730000000000001,130.26353,141.64067984074262,11.377149840742618
3641013.0,18405.0,0.07730000000000001,130.26375,141.64067984074262,11.376929840742633
3645583.0,18437.0,0.07730000000000001,130.26447,141.64067984074262,11.376209840742632
3652730.0,18468.0,0.07730000000000001,130.26503,141.64067984074262,11.375649840742625
3659672.0,18501.0,0.07730000000000001,130.2661,141.64067984074262,11.374579840742626
3665635.0,18533.0,0.07730000000000001,130.26685,141.64067984074262,11.373829840742616
3671036.0,18564.0,0.07730000000000001,130.26772,141.64067984074262,11.372959840742624
3675386.0,18600.0,0.07730000000000001,130.26801,141.64067984074262,11.372669840742617
3681436.0,18632.0,0.07730000000000001,130.26909,141.64067984074262,11.371589840742615
3687988.0,18674.0,0.07730000000000001,130.27014,141.64067984074262,11.370539840742623
3693794.0,18675.0,0.07730000000000001,130.27113,141.64067984074262,11.369549840742621
3694204.0,18704.0,0.07730000000000001,130.27114,141.64067984074262,11.369539840742618
3696495.0,18705.0,0.07730000000000001,130.27137,141.64067984074262,11.36930984074263
3701145.0,18754.0,0.07730000000000001,130.27193,141.64067984074262,11.368749840742623
3707807.0,18793.0,0.07730000000000001,130.27204,141.64067984074262,11.368639840742617
3714461.0,18820.0,0.07730000000000001,130.27218,141.64067984074262,11.36849984074263
3720040.0,18850.0,0.07730000000000001,130.27387,141.64067984074262,11.366809840742633
3725297.0,18888.0,0.07730000000000001,130.27436,141.64067984074262,11.36631984074262
3732025.0,18920.0,0.07730000000000001,130.27494,141.64067984074262,11.365739840742634
3737615.0,18952.0,0.07730000000000001,130.27594,141.64067984074262,11.36473984074263
3744304.0,18980.0,0.07730000000000001,130.27664,141.64067984074262,11.364039840742635
3750213.0,19012.0,0.0772,130.27744,141.64067984074262,11.363239840742608
3754928.0,19043.0,0.0772,130.27791,141.64067984074262,11.36276984074263
3760215.0,19080.0,0.0772,130.27835,141.64067984074262,11.362329840742632
3766315.0,19117.0,0.0772,130.279,141.64067984074262,11.361679840742624
3771726.0,19149.0,0.0772,130.2797,141.64067984074262,11.36097984074263
3776957.0,19182.0,0.0772,130.28042,141.64067984074262,11.360259840742629
3782695.0,19245.0,0.0772,130.28123,141.64067984074262,11.359449840742627
3789051.0,19280.0,0.0772,130.28169,141.64067984074262,11.358989840742623
3794535.0,19316.0,0.0772,130.2833,141.64067984074262,11.357379840742624
3799616.0,19357.0,0.0772,130.28347,141.64067984074262,11.357209840742627
3805643.0,19392.0,0.0772,130.28479,141.64067984074262,11.355889840742634
3811482.0,19422.0,0.0772,130.28505,141.64067984074262,11.355629840742608
3818314.0,19459.0,0.0772,130.28588,141.64067984074262,11.35479984074263
3821245.0,19505.0,0.0772,130.28592,141.64067984074262,11.354759840742616
3826984.0,19530.0,0.0772,130.28669,141.64067984074262,11.353989840742628
3833425.0,19559.0,0.0772,130.28826,141.64067984074262,11.352419840742613
3836297.0,19560.0,0.0772,130.28842,141.64067984074262,11.352259840742619
3839127.0,19587.0,0.0772,130.2891,141.64067984074262,11.35157984074263
3844839.0,19624.0,0.0772,130.28985,141.64067984074262,11.35082984074262
3851344.0,19657.0,0.0772,130.29059,141.64067984074262,11.350089840742612
3853765.0,19693.0,0.0772,130.2906,141.64067984074262,11.350079840742609
3860185.0,19726.0,0.0772,130.29098,141.64067984074262,11.34969984074263
3867328.0,19757.0,0.0771,130.29143,141.64067984074262,11.34924984074263
3873715.0,19796.0,0.0771,130.29227,141.64067984074262,11.348409840742619
3879004.0,19830.0,0.0771,130.29273,141.64067984074262,11.347949840742615
3884820.0,19871.0,0.0771,130.29354,141.64067984074262,11.347139840742614
3891389.0,19904.0,0.0771,130.29508,141.64067984074262,11.345599840742608
3897674.0,19940.0,0.0771,130.29565,141.64067984074262,11.345029840742626
3903604.0,19976.0,0.0771,130.29589,141.64067984074262,11.344789840742607
3909251.0,20009.0,0.0771,130.29735,141.64067984074262,11.343329840742626
3915643.0,20044.0,0.0771,130.29744,141.64067984074262,11.343239840742626
3919798.0,20080.0,0.0771,130.29772,141.64067984074262,11.342959840742623
3925506.0,20117.0,0.0771,130.29866,141.64067984074262,11.342019840742608
3931500.0,20153.0,0.0771,130.29924,141.64067984074262,11.341439840742623
3938313.0,20188.0,0.0771,130.29961,141.64067984074262,11.34106984074262
3944224.0,20217.0,0.0771,130.30113,141.64067984074262,11.33954984074262
3949733.0,20257.0,0.0771,130.30195,141.64067984074262,11.338729840742616
3955775.0,20285.0,0.0771,130.30282,141.64067984074262,11.337859840742624
3961969.0,20313.0,0.0771,130.30362,141.64067984074262,11.337059840742626
3968393.0,20348.0,0.0771,130.30448,141.64067984074262,11.336199840742609
3973106.0,20382.0,0.0771,130.30514,141.64067984074262,11.335539840742626
3978856.0,20415.0,0.0771,130.30536,141.64067984074262,11.335319840742613
3985730.0,20448.0,0.077,130.30652,141.64067984074262,11.334159840742615
3991380.0,20483.0,0.077,130.30684,141.64067984074262,11.333839840742627
3993951.0,20516.0,0.077,130.30684,141.64067984074262,11.333839840742627
3999505.0,20552.0,0.077,130.30745,141.64067984074262,11.333229840742632
4006629.0,20597.0,0.077,130.30891,141.64067984074262,11.331769840742624
4012443.0,20626.0,0.077,130.30955,141.64067984074262,11.33112984074262
4019654.0,20656.0,0.077,130.31069,141.64067984074262,11.329989840742627
4024965.0,20699.0,0.077,130.31145,141.64067984074262,11.329229840742613
4029915.0,20733.0,0.077,130.3124,141.64067984074262,11.328279840742624
4036437.0,20768.0,0.077,130.31331,141.64067984074262,11.32736984074262
4042548.0,20801.0,0.077,130.3137,141.64067984074262,11.32697984074261
4048108.0,20839.0,0.077,130.31407,141.64067984074262,11.326609840742634
4054394.0,20868.0,0.077,130.31485,141.64067984074262,11.325829840742614
4060051.0,20904.0,0.077,130.31579,141.64067984074262,11.324889840742628
4066355.0,20939.0,0.077,130.31668,141.64067984074262,11.32399984074263
4073705.0,20981.0,0.077,130.31694,141.64067984074262,11.323739840742633
4079448.0,21020.0,0.077,130.31735,141.64067984074262,11.323329840742616
4084717.0,21060.0,0.077,130.318,141.64067984074262,11.322679840742609
4090364.0,21115.0,0.077,130.31868,141.64067984074262,11.32199984074262
4096444.0,21150.0,0.07690000000000001,130.31999,141.64067984074262,11.32068984074263
4102289.0,21188.0,0.07690000000000001,130.32072,141.64067984074262,11.319959840742627
4108978.0,21222.0,0.07690000000000001,130.32082,141.64067984074262,11.319859840742623
4115109.0,21257.0,0.07690000000000001,130.3217,141.64067984074262,11.318979840742628
4121097.0,21294.0,0.07690000000000001,130.3226,141.64067984074262,11.318079840742627
4126991.0,21335.0,0.07690000000000001,130.32319,141.64067984074262,11.31748984074261
4133810.0,21373.0,0.07690000000000001,130.32353,141.64067984074262,11.317149840742616
4140604.0,21407.0,0.07690000000000001,130.32466,141.64067984074262,11.316019840742626
4147435.0,21444.0,0.07690000000000001,130.32478,141.64067984074262,11.315899840742617
4151695.0,21476.0,0.07690000000000001,130.32555,141.64067984074262,11.315129840742628
4157035.0,21515.0,0.07690000000000001,130.32656,141.64067984074262,11.31411984074262
4162713.0,21565.0,0.07690000000000001,130.32686,141.64067984074262,11.31381984074261
4169583.0,21601.0,0.07690000000000001,130.32749,141.64067984074262,11.31318984074261
4176349.0,21669.0,0.07690000000000001,130.32749,141.64067984074262,11.31318984074261
4178597.0,21670.0,0.07690000000000001,130.32749,141.64067984074262,11.31318984074261
4179130.0,21705.0,0.07690000000000001,130.3289,141.64067984074262,11.311779840742616
4185886.0,21737.0,0.07690000000000001,130.32928,141.64067984074262,11.31139984074261
4192036.0,21779.0,0.07690000000000001,130.33044,141.64067984074262,11.31023984074261
4197529.0,21818.0,0.07690000000000001,130.33115,141.64067984074262,11.309529840742613
4202883.0,21876.0,0.07690000000000001,130.33146,141.64067984074262,11.309219840742628
4209751.0,21910.0,0.07690000000000001,130.33219,141.64067984074262,11.308489840742624
4216246.0,21947.0,0.07690000000000001,130.33306,141.64067984074262,11.307619840742632
4222276.0,22002.0,0.0768,130.33376,141.64067984074262,11.306919840742609
4227987.0,22044.0,0.0768,130.33398,141.64067984074262,11.306699840742624
4233860.0,22094.0,0.0768,130.33496,141.64067984074262,11.305719840742626
4240976.0,22129.0,0.0768,130.33539,141.64067984074262,11.305289840742631
4248060.0,22169.0,0.0768,130.3366,141.64067984074262,11.304079840742617
4255408.0,22205.0,0.0768,130.33753,141.64067984074262,11.303149840742634
4262221.0,22237.0,0.0768,130.33757,141.64067984074262,11.303109840742621
4268839.0,22278.0,0.0768,130.33894,141.64067984074262,11.301739840742613
4274579.0,22307.0,0.0768,130.33931,141.64067984074262,11.301369840742609
4280894.0,22344.0,0.0768,130.3405,141.64067984074262,11.30017984074263
4287060.0,22385.0,0.0768,130.34072,141.64067984074262,11.299959840742616
4293698.0,22417.0,0.0768,130.34188,141.64067984074262,11.298799840742618
4299764.0,22455.0,0.0768,130.34226,141.64067984074262,11.29841984074261
4305751.0,22509.0,0.0768,130.34282,141.64067984074262,11.297859840742632
4311072.0,22548.0,0.0768,130.34401,141.64067984074262,11.296669840742624
4316189.0,22589.0,0.0768,130.34414,141.64067984074262,11.29653984074261
4320843.0,22637.0,0.0768,130.34522,141.64067984074262,11.295459840742609
4326358.0,22681.0,0.0768,130.34581,141.64067984074262,11.29486984074262
4333087.0,22716.0,0.0768,130.3459,141.64067984074262,11.29477984074262
4339917.0,22748.0,0.0768,130.34618,141.64067984074262,11.294499840742617
4345614.0,22786.0,0.0768,130.34737,141.64067984074262,11.293309840742609
4351141.0,22817.0,0.0767,130.34785,141.64067984074262,11.292829840742627
4353994.0,22900.0,0.0767,130.34857,141.64067984074262,11.292109840742626
4359370.0,22940.0,0.0767,130.34964,141.64067984074262,11.291039840742627
4365523.0,22979.0,0.0767,130.34972,141.64067984074262,11.29095984074263
4371124.0,23025.0,0.0767,130.34972,141.64067984074262,11.29095984074263
4377473.0,23067.0,0.0767,130.34972,141.64067984074262,11.29095984074263
4383125.0,23106.0,0.0767,130.35214,141.64067984074262,11.28853984074263
4386497.0,23154.0,0.0767,130.3524,141.64067984074262,11.288279840742632
4390094.0,23197.0,0.0767,130.35302,141.64067984074262,11.287659840742634
4394767.0,23240.0,0.0767,130.35349,141.64067984074262,11.287189840742627
4399917.0,23271.0,0.0767,130.35471,141.64067984074262,11.28596984074261
4404922.0,23327.0,0.0767,130.35555,141.64067984074262,11.285129840742627
4406234.0,23367.0,0.0767,130.35563,141.64067984074262,11.28504984074263
4412579.0,23412.0,0.0767,130.35661,141.64067984074262,11.284069840742632
4419018.0,23456.0,0.0767,130.35724,141.64067984074262,11.28343984074263
4425286.0,23493.0,0.0767,130.35764,141.64067984074262,11.283039840742617
4431503.0,23528.0,0.0767,130.35853,141.64067984074262,11.282149840742619
4437352.0,23576.0,0.0767,130.3592,141.64067984074262,11.281479840742634
4442911.0,23611.0,0.0767,130.3598,141.64067984074262,11.280879840742614
4449217.0,23667.0,0.0767,130.36085,141.64067984074262,11.279829840742622
4455923.0,23709.0,0.0767,130.36088,141.64067984074262,11.279799840742612
4461870.0,23754.0,0.0767,130.36088,141.64067984074262,11.279799840742612
4467438.0,23799.0,0.0767,130.36169,141.64067984074262,11.27898984074261
4473608.0,23844.0,0.0766,130.36259,141.64067984074262,11.27808984074261
4480001.0,23879.0,0.0766,130.36363,141.64067984074262,11.27704984074262
4486753.0,23928.0,0.0766,130.36427,141.64067984074262,11.276409840742616
4493000.0,23986.0,0.0766,130.36502,141.64067984074262,11.275659840742634
4499634.0,24025.0,0.0766,130.36512,141.64067984074262,11.27555984074263
4503027.0,24058.0,0.0766,130.36534,141.64067984074262,11.275339840742618
4508901.0,24104.0,0.0766,130.3655,141.64067984074262,11.275179840742624
4515700.0,24139.0,0.0766,130.36586,141.64067984074262,11.274819840742623
4522098.0,24172.0,0.0766,130.36716,141.64067984074262,11.273519840742608
4527991.0,24216.0,0.0766,130.36808,141.64067984074262,11.272599840742629
4534970.0,24282.0,0.0766,130.36813,141.64067984074262,11.272549840742613
4541240.0,24326.0,0.0766,130.36879,141.64067984074262,11.271889840742631
4548204.0,24359.0,0.0766,130.36988,141.64067984074262,11.270799840742626
4555302.0,24395.0,0.0766,130.37013,141.64067984074262,11.270549840742632
4561832.0,24438.0,0.0766,130.37122,141.64067984074262,11.269459840742627
4569147.0,24473.0,0.0766,130.3713,141.64067984074262,11.26937984074263
4576391.0,24508.0,0.0766,130.37161,141.64067984074262,11.269069840742617
4582893.0,24558.0,0.0766,130.3727,141.64067984074262,11.267979840742612
4588708.0,24616.0,0.0766,130.37279,141.64067984074262,11.267889840742612
4594568.0,24652.0,0.0766,130.3739,141.64067984074262,11.266779840742629
4600520.0,24689.0,0.0766,130.37462,141.64067984074262,11.266059840742628
4602921.0,24733.0,0.0766,130.37464,141.64067984074262,11.266039840742621
4606790.0,24777.0,0.0766,130.37486,141.64067984074262,11.265819840742608
4613702.0,24818.0,0.0766,130.37526,141.64067984074262,11.265419840742624
4619895.0,24854.0,0.0765,130.37678,141.64067984074262,11.263899840742624
4624502.0,24855.0,0.0765,130.37678,141.64067984074262,11.263899840742624
4625814.0,24897.0,0.0765,130.37741,141.64067984074262,11.263269840742623
4632915.0,24929.0,0.0765,130.37765,141.64067984074262,11.263029840742632
4639751.0,24975.0,0.0765,130.37797,141.64067984074262,11.262709840742616
4646183.0,25012.0,0.0765,130.37885,141.64067984074262,11.261829840742621
4651939.0,25043.0,0.0765,130.37916,141.64067984074262,11.261519840742608
4658279.0,25079.0,0.0765,130.3801,141.64067984074262,11.260579840742622
4660580.0,25080.0,0.0765,130.3801,141.64067984074262,11.260579840742622
4661179.0,25119.0,0.0765,130.38027,141.64067984074262,11.260409840742625
4666385.0,25162.0,0.0765,130.3815,141.64067984074262,11.259179840742632
4672016.0,25200.0,0.0765,130.38229,141.64067984074262,11.258389840742609
4679184.0,25235.0,0.0765,130.38236,141.64067984074262,11.258319840742615
4685737.0,25280.0,0.0765,130.38297,141.64067984074262,11.25770984074262
4691952.0,25330.0,0.0765,130.38383,141.64067984074262,11.256849840742632
4698692.0,25368.0,0.0765,130.3846,141.64067984074262,11.256079840742615
4704354.0,25410.0,0.0765,130.38529,141.64067984074262,11.255389840742623
4709458.0,25494.0,0.0765,130.38597,141.64067984074262,11.254709840742635
4713856.0,25495.0,0.0765,130.38606,141.64067984074262,11.254619840742635
4716043.0,25562.0,0.0765,130.38623,141.64067984074262,11.254449840742609
4722447.0,25605.0,0.0765,130.38636,141.64067984074262,11.254319840742625
4729668.0,25648.0,0.0765,130.38697,141.64067984074262,11.25370984074263
4735907.0,25684.0,0.0765,130.3884,141.64067984074262,11.25227984074263
4741772.0,25726.0,0.0765,130.38894,141.64067984074262,11.25173984074263
4747953.0,25772.0,0.0765,130.3897,141.64067984074262,11.250979840742616
4754742.0,25808.0,0.0765,130.38992,141.64067984074262,11.250759840742631
4761764.0,25843.0,0.0764,130.39065,141.64067984074262,11.250029840742627
4768523.0,25888.0,0.0764,130.39124,141.64067984074262,11.24943984074261
4775603.0,25921.0,0.0764,130.39182,141.64067984074262,11.248859840742625
4781269.0,25959.0,0.0764,130.39183,141.64067984074262,11.248849840742622
4786536.0,25960.0,0.0764,130.39283,141.64067984074262,11.247849840742617
4788319.0,26004.0,0.0764,130.39339,141.64067984074262,11.24728984074261
4795235.0,26043.0,0.0764,130.39347,141.64067984074262,11.247209840742613
4802691.0,26085.0,0.0764,130.39357,141.64067984074262,11.24710984074261
4809147.0,26134.0,0.0764,130.39501,141.64067984074262,11.245669840742607
4815100.0,26170.0,0.0764,130.39537,141.64067984074262,11.245309840742607
4822209.0,26215.0,0.0764,130.39597,141.64067984074262,11.244709840742615
4826723.0,26255.0,0.0764,130.39611,141.64067984074262,11.244569840742628
4832785.0,26292.0,0.0764,130.39729,141.64067984074262,11.243389840742623
4836005.0,26330.0,0.0764,130.3974,141.64067984074262,11.243279840742616
4841865.0,26375.0,0.0764,130.39829,141.64067984074262,11.242389840742618
4848158.0,26419.0,0.0764,130.39832,141.64067984074262,11.242359840742608
4853752.0,26420.0,0.0764,130.39837,141.64067984074262,11.242309840742621
4854710.0,26457.0,0.0764,130.39856,141.64067984074262,11.242119840742617
4862184.0,26493.0,0.0764,130.39871,141.64067984074262,11.241969840742627
4869153.0,26535.0,0.0764,130.39953,141.64067984074262,11.241149840742622
4876192.0,26572.0,0.0764,130.40005,141.64067984074262,11.240629840742628
4883541.0,26610.0,0.0764,130.4008,141.64067984074262,11.239879840742617
4889571.0,26646.0,0.0764,130.40089,141.64067984074262,11.239789840742617
4896143.0,26685.0,0.0764,130.40234,141.64067984074262,11.238339840742611
4902188.0,26722.0,0.0764,130.40304,141.64067984074262,11.237639840742617
4907545.0,26758.0,0.0764,130.40338,141.64067984074262,11.237299840742622
4913502.0,26798.0,0.0763,130.4045,141.64067984074262,11.236179840742608
4919207.0,26833.0,0.0763,130.40534,141.64067984074262,11.235339840742625
4924067.0,26882.0,0.0763,130.40546,141.64067984074262,11.235219840742616
4930981.0,26924.0,0.0763,130.4064,141.64067984074262,11.23427984074263
4937695.0,26976.0,0.0763,130.40648,141.64067984074262,11.234199840742633
4943482.0,27029.0,0.0763,130.40717,141.64067984074262,11.233509840742613
4949244.0,27030.0,0.0763,130.40766,141.64067984074262,11.233019840742628
4949448.0,27076.0,0.0763,130.40783,141.64067984074262,11.232849840742631
4956538.0,27116.0,0.0763,130.40809,141.64067984074262,11.232589840742634
4963075.0,27158.0,0.0763,130.40852,141.64067984074262,11.23215984074261
4970240.0,27224.0,0.0763,130.40949,141.64067984074262,11.231189840742616
4973946.0,27225.0,0.0763,130.40949,141.64067984074262,11.231189840742616
4977041.0,27285.0,0.0763,130.40962,141.64067984074262,11.231059840742631
4982664.0,27323.0,0.0763,130.41061,141.64067984074262,11.23006984074263
4988851.0,27359.0,0.0763,130.41137,141.64067984074262,11.229309840742616
4992252.0,27394.0,0.0763,130.41141,141.64067984074262,11.229269840742631
4995347.0,27395.0,0.0763,130.41219,141.64067984074262,11.228489840742611
4998098.0,27439.0,0.0763,130.41244,141.64067984074262,11.228239840742617
5004743.0,27481.0,0.0763,130.41317,141.64067984074262,11.227509840742613
5011556.0,27524.0,0.0763,130.41326,141.64067984074262,11.227419840742613
5017326.0,27570.0,0.0763,130.41413,141.64067984074262,11.22654984074262
5023720.0,27604.0,0.0763,130.41483,141.64067984074262,11.225849840742626
5031020.0,27640.0,0.0763,130.41575,141.64067984074262,11.224929840742618
5036795.0,27688.0,0.0763,130.41614,141.64067984074262,11.224539840742608
5045016.0,27733.0,0.0763,130.41626,141.64067984074262,11.224419840742627
5052693.0,27773.0,0.0763,130.41714,141.64067984074262,11.223539840742632
5057855.0,27828.0,0.0763,130.41716,141.64067984074262,11.223519840742625
5064630.0,27866.0,0.0763,130.41812,141.64067984074262,11.222559840742633
5070353.0,27905.0,0.0762,130.41882,141.64067984074262,11.22185984074261
5077098.0,27939.0,0.0762,130.41944,141.64067984074262,11.221239840742612
5082919.0,27988.0,0.0762,130.42007,141.64067984074262,11.220609840742611
5089706.0,28030.0,0.0762,130.42054,141.64067984074262,11.220139840742632
5096695.0,28072.0,0.0762,130.42127,141.64067984074262,11.219409840742628
5103090.0,28119.0,0.0762,130.42192,141.64067984074262,11.21875984074262
5106303.0,28120.0,0.0762,130.42196,141.64067984074262,11.218719840742608
5110227.0,28159.0,0.0762,130.42197,141.64067984074262,11.218709840742633
5116583.0,28196.0,0.0762,130.42266,141.64067984074262,11.218019840742613
5124521.0,28242.0,0.0762,130.42268,141.64067984074262,11.217999840742607
5131186.0,28285.0,0.0762,130.42308,141.64067984074262,11.217599840742622
5136927.0,28323.0,0.0762,130.42392,141.64067984074262,11.216759840742611
5143324.0,28355.0,0.0762,130.42458,141.64067984074262,11.21609984074263
5149899.0,28389.0,0.0762,130.42523,141.64067984074262,11.215449840742622
5157280.0,28430.0,0.0762,130.42599,141.64067984074262,11.214689840742608
5161236.0,28469.0,0.0762,130.42605,141.64067984074262,11.214629840742617
5168177.0,28518.0,0.0762,130.42613,141.64067984074262,11.21454984074262
5174814.0,28573.0,0.0762,130.42672,141.64067984074262,11.213959840742632
5182194.0,28608.0,0.0762,130.42695,141.64067984074262,11.213729840742616
5188135.0,28652.0,0.0762,130.42772,141.64067984074262,11.212959840742627
5194452.0,28703.0,0.0762,130.42866,141.64067984074262,11.212019840742613
5200166.0,28745.0,0.0762,130.42953,141.64067984074262,11.211149840742621
5204766.0,28781.0,0.0762,130.42958,141.64067984074262,11.211099840742634
5211273.0,28800.0,0.0762,130.43059,141.64067984074262,11.210089840742626
5215192.0,28800.32,0.076163,130.43059376,inf,inf


==> Poormond-48_Steps-Day_24-UB-BT-SS-R.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,10.0,,126.55399,inf,inf
1658.0,15.0,,127.07935,inf,inf
3959.0,20.0,,127.07935,inf,inf
4780.0,25.0,,127.07935,inf,inf
5942.0,31.0,,127.07935,inf,inf
6586.0,36.0,,127.07935,inf,inf
7338.0,40.0,,127.07935,inf,inf
9161.0,45.0,,127.08557,inf,inf
11591.0,51.0,,127.08557,inf,inf
13818.0,57.0,,127.08557,inf,inf
15249.0,60.0,,127.08557,inf,inf
16693.0,108.0,,127.08557,inf,inf
16695.0,111.0,,127.08557,inf,inf
16701.0,115.0,,127.08557,inf,inf
16714.0,120.0,,127.42181,inf,inf
16726.0,125.0,,127.55691,inf,inf
16736.0,142.0,,127.60036,inf,inf
16738.0,154.0,,127.71252,inf,inf
16742.0,167.0,,127.76614,inf,inf
16766.0,172.0,,127.81068,inf,inf
16990.0,175.0,,128.08732,inf,inf
17386.0,180.0,,128.08732,inf,inf
18611.0,185.0,,128.08732,inf,inf
20543.0,190.0,,128.08732,inf,inf
22891.0,195.0,,128.08732,inf,inf
24247.0,200.0,,128.08732,inf,inf
25288.0,205.0,,128.08732,inf,inf
26319.0,210.0,,128.10448,inf,inf
27417.0,216.0,,128.10448,inf,inf
28856.0,220.0,,128.10448,inf,inf
31317.0,226.0,,128.10448,inf,inf
32843.0,230.0,,128.10448,inf,inf
34782.0,236.0,,128.10448,inf,inf
36730.0,242.0,,128.10448,inf,inf
37464.0,246.0,,128.10448,inf,inf
38849.0,253.0,,128.10448,inf,inf
39615.0,257.0,,128.12678,inf,inf
41302.0,271.0,,128.12678,inf,inf
42974.0,287.0,,128.12678,inf,inf
44181.0,297.0,,128.12678,inf,inf
45085.0,301.0,,128.12678,inf,inf
46445.0,305.0,,128.12678,inf,inf
48026.0,317.0,,128.12678,inf,inf
49545.0,321.0,,128.12678,inf,inf
51225.0,326.0,,128.12678,inf,inf
53053.0,331.0,,128.12678,inf,inf
54422.0,336.0,,128.12678,inf,inf
56378.0,345.0,,128.12678,inf,inf
58242.0,351.0,,128.15619,inf,inf
60175.0,356.0,,128.15619,inf,inf
62118.0,361.0,,128.15619,inf,inf
63814.0,367.0,,128.15619,inf,inf
65750.0,373.0,,128.15619,inf,inf
67755.0,381.0,,128.15619,inf,inf
70139.0,387.0,,128.36606,inf,inf
72533.0,394.0,,128.4723,inf,inf
74752.0,401.0,,128.4723,inf,inf
77359.0,407.0,,128.4723,inf,inf
80365.0,415.0,,128.47385,inf,inf
83121.0,424.0,,128.61194,inf,inf
85587.0,432.0,,128.61194,inf,inf
88865.0,440.0,,128.61194,inf,inf
91860.0,448.0,,128.63412,inf,inf
94603.0,456.0,,128.66649,inf,inf
98066.0,464.0,,128.66649,inf,inf
99954.0,465.0,,128.66649,inf,inf
101238.0,474.0,,128.67755,inf,inf
104026.0,475.0,,128.75673,inf,inf
105040.0,483.0,,128.75673,inf,inf
109037.0,494.0,,128.75673,inf,inf
112975.0,504.0,,128.75818,inf,inf
115026.0,505.0,,128.79686,inf,inf
116934.0,514.0,,128.79686,inf,inf
117334.0,515.0,,128.79686,inf,inf
121252.0,540.0,,128.79686,inf,inf
124869.0,551.0,,128.82293,inf,inf
129684.0,564.0,,128.82293,inf,inf
133797.0,576.0,,128.89256,inf,inf
138496.0,599.0,,128.89256,inf,inf
143105.0,612.0,,128.89794,inf,inf
148172.0,627.0,,128.92512,inf,inf
153071.0,644.0,,128.92512,inf,inf
158529.0,645.0,,128.92512,inf,inf
158724.0,658.0,,128.94244,inf,inf
164512.0,674.0,,128.98042,inf,inf
169659.0,689.0,,128.98042,inf,inf
175515.0,705.0,,129.02422,inf,inf
181921.0,722.0,,129.03142,inf,inf
187420.0,737.0,,129.03142,inf,inf
193556.0,754.0,,129.0432,inf,inf
196837.0,755.0,,129.0432,inf,inf
199591.0,769.0,,129.07035,inf,inf
203925.0,771.0,,129.07276,inf,inf
205331.0,786.0,,129.07276,inf,inf
210722.0,806.0,,129.09465,inf,inf
215657.0,824.0,,129.09465,inf,inf
221240.0,847.0,,129.09465,inf,inf
226072.0,863.0,,129.10044,inf,inf
232073.0,880.0,,129.11468,inf,inf
237003.0,896.0,,129.11468,inf,inf
241972.0,912.0,,129.11764,inf,inf
246412.0,926.0,,129.11764,inf,inf
251354.0,942.0,,129.11764,inf,inf
256042.0,957.0,,129.11764,inf,inf
260819.0,979.0,,129.15302,inf,inf
265873.0,995.0,,129.155,inf,inf
270733.0,1011.0,,129.16088,inf,inf
275784.0,1027.0,,129.1641,inf,inf
280086.0,1042.0,,129.17035,inf,inf
284655.0,1058.0,,129.18236,inf,inf
289148.0,1113.0,,129.18236,inf,inf
293617.0,1130.0,,129.18236,inf,inf
297559.0,1145.0,,129.18236,inf,inf
303051.0,1162.0,,129.18236,inf,inf
308197.0,1178.0,,129.20771,inf,inf
312732.0,1195.0,,129.20771,inf,inf
316623.0,1210.0,,129.20771,inf,inf
321156.0,1226.0,,129.22811,inf,inf
325293.0,1258.0,,129.22811,inf,inf
329348.0,1273.0,,129.23565,inf,inf
333301.0,1289.0,,129.23565,inf,inf
338012.0,1306.0,,129.24537,inf,inf
341865.0,1321.0,,129.25616,inf,inf
346301.0,1338.0,,129.25616,inf,inf
350170.0,1352.0,,129.26091,inf,inf
353314.0,1369.0,,129.26091,inf,inf
357272.0,1393.0,,129.26091,inf,inf
362133.0,1411.0,,129.26091,inf,inf
366293.0,1429.0,,129.26091,inf,inf
367247.0,1430.0,,129.26091,inf,inf
370523.0,1446.0,,129.28117,inf,inf
374404.0,1463.0,,129.28117,inf,inf
378427.0,1485.0,,129.28823,inf,inf
382438.0,1501.0,,129.2894,inf,inf
385971.0,1519.0,,129.2894,inf,inf
389591.0,1520.0,,129.2894,inf,inf
390414.0,1542.0,,129.29227,inf,inf
394772.0,1559.0,,129.29582,inf,inf
397769.0,1575.0,,129.29582,inf,inf
402042.0,1591.0,,129.30091,inf,inf
406514.0,1612.0,,129.30091,inf,inf
411152.0,1629.0,,129.30091,inf,inf
414293.0,1648.0,,129.31338,inf,inf
418239.0,1693.0,,129.3199,inf,inf
422885.0,1733.0,,129.32343,inf,inf
427420.0,1752.0,,129.33209,inf,inf
431778.0,1770.0,,129.33236,inf,inf
436024.0,1787.0,,129.33351,inf,inf
440342.0,1807.0,,129.33494,inf,inf
444091.0,1824.0,,129.34247,inf,inf
445445.0,1825.0,,129.34247,inf,inf
448234.0,1887.0,,129.34247,inf,inf
452089.0,1906.0,,129.34299,inf,inf
456103.0,1923.0,,129.35088,inf,inf
460132.0,1940.0,,129.35199,inf,inf
463933.0,2005.0,,129.35199,inf,inf
467509.0,2025.0,,129.35199,inf,inf
471895.0,2043.0,,129.35199,inf,inf
475959.0,2063.0,,129.35879,inf,inf
480034.0,2082.0,,129.35879,inf,inf
483772.0,2101.0,,129.35879,inf,inf
487821.0,2125.0,,129.36736,inf,inf
491544.0,2149.0,,129.36736,inf,inf
492690.0,2150.0,,129.36736,inf,inf
496128.0,2170.0,,129.36736,inf,inf
499645.0,2191.0,,129.3748,inf,inf
504828.0,2211.0,,129.3748,inf,inf
508897.0,2231.0,,129.37981,inf,inf
512677.0,2249.0,,129.37981,inf,inf
516909.0,2270.0,,129.37981,inf,inf
521029.0,2289.0,,129.37981,inf,inf
525249.0,2309.0,,129.38881,inf,inf
529266.0,2327.0,,129.39363,inf,inf
533503.0,2348.0,,129.39459,inf,inf
536234.0,2368.0,,129.39459,inf,inf
540034.0,2386.0,,129.39459,inf,inf
544255.0,2405.0,,129.40282,inf,inf
547695.0,2424.0,,129.40282,inf,inf
548358.0,2425.0,,129.40282,inf,inf
551880.0,2444.0,,129.40282,inf,inf
556054.0,2463.0,,129.4166,inf,inf
560256.0,2483.0,,129.4166,inf,inf
564455.0,2508.0,,129.4167,inf,inf
568365.0,2530.0,,129.41996,inf,inf
573361.0,2566.0,,129.41996,inf,inf
576921.0,2586.0,,129.42743,inf,inf
580817.0,2607.0,,129.42743,inf,inf
585159.0,2627.0,,129.42743,inf,inf
589366.0,2656.0,,129.43058,inf,inf
593436.0,2676.0,,129.43058,inf,inf
597194.0,2696.0,,129.43568,inf,inf
601256.0,2716.0,,129.43935,inf,inf
605721.0,2738.0,,129.44171,inf,inf
609507.0,2760.0,,129.44171,inf,inf
613538.0,2782.0,,129.44886,inf,inf
617982.0,2804.0,,129.44886,inf,inf
621378.0,2842.0,,129.44886,inf,inf
625179.0,2880.0,,129.44913,inf,inf
629088.0,2909.0,,129.45235,inf,inf
629335.0,2910.0,,129.45235,inf,inf
632998.0,2931.0,,129.45235,inf,inf
636529.0,2954.0,,129.46201,inf,inf
640491.0,2976.0,,129.46201,inf,inf
644281.0,2997.0,,129.46201,inf,inf
647844.0,3019.0,,129.46502,inf,inf
650880.0,3040.0,,129.46502,inf,inf
654819.0,3062.0,,129.46502,inf,inf
658239.0,3086.0,,129.47279,inf,inf
662031.0,3109.0,,129.47279,inf,inf
664235.0,3132.0,,129.47279,inf,inf
668012.0,3176.0,,129.47747,inf,inf
671963.0,3199.0,,129.47747,inf,inf
675257.0,3224.0,,129.4794,inf,inf
678683.0,3265.0,,129.4833,inf,inf
682902.0,3288.0,,129.4833,inf,inf
686535.0,3324.0,,129.48823,inf,inf
689791.0,3347.0,,129.48823,inf,inf
694003.0,3371.0,,129.48823,inf,inf
697691.0,3413.0,,129.49502,inf,inf
700874.0,3436.0,,129.49502,inf,inf
704844.0,3460.0,,129.49545,inf,inf
708596.0,3485.0,,129.49676,inf,inf
713411.0,3508.0,,129.49676,inf,inf
716646.0,3532.0,,129.50341,inf,inf
720456.0,3556.0,,129.50341,inf,inf
724502.0,3580.0,,129.50341,inf,inf
728512.0,3605.0,,129.50794,inf,inf
732531.0,3627.0,,129.50794,inf,inf
736031.0,3665.0,,129.50794,inf,inf
740090.0,3691.0,,129.50794,inf,inf
743755.0,3715.0,,129.51362,inf,inf
747619.0,3741.0,,129.51362,inf,inf
751599.0,3767.0,,129.51744,inf,inf
755104.0,3802.0,,129.51744,inf,inf
759053.0,3827.0,,129.51744,inf,inf
763060.0,3853.0,,129.51744,inf,inf
766381.0,3879.0,,129.52773,inf,inf
769656.0,3880.0,,129.52773,inf,inf
771002.0,3907.0,,129.52773,inf,inf
772853.0,3932.0,,129.52773,inf,inf
776609.0,3958.0,,129.53062,inf,inf
780484.0,3984.0,,129.53062,inf,inf
784452.0,4012.0,,129.53062,inf,inf
788764.0,4042.0,,129.53383,inf,inf
792557.0,4068.0,,129.53383,inf,inf
796002.0,4093.0,,129.53383,inf,inf
800532.0,4120.0,,129.53921,inf,inf
804645.0,4146.0,,129.53921,inf,inf
808575.0,4172.0,,129.53921,inf,inf
811831.0,4200.0,,129.54223,inf,inf
816311.0,4228.0,,129.54589,inf,inf
820533.0,4253.0,,129.54589,inf,inf
824938.0,4281.0,,129.5514,inf,inf
828493.0,4309.0,,129.5514,inf,inf
832455.0,4335.0,,129.5514,inf,inf
836358.0,4361.0,,129.55743,inf,inf
840210.0,4388.0,,129.55743,inf,inf
844438.0,4415.0,,129.55746,inf,inf
848137.0,4443.0,,129.56208,inf,inf
852172.0,4475.0,,129.56208,inf,inf
856377.0,4502.0,,129.56285,inf,inf
859873.0,4531.0,,129.56285,inf,inf
864146.0,4573.0,,129.56907,inf,inf
869677.0,4603.0,,129.57587,inf,inf
873732.0,4631.0,,129.57587,inf,inf
877537.0,4672.0,,129.57649,inf,inf
881753.0,4700.0,,129.57649,inf,inf
885969.0,4728.0,,129.57685,inf,inf
890221.0,4756.0,,129.58207,inf,inf
894467.0,4783.0,,129.58264,inf,inf
898642.0,4813.0,,129.58264,inf,inf
902588.0,4841.0,,129.58302,inf,inf
905759.0,4870.0,,129.58726,inf,inf
909921.0,4905.0,,129.58726,inf,inf
913981.0,4933.0,,129.58828,inf,inf
918972.0,4960.0,,129.58828,inf,inf
922150.0,4998.0,,129.58828,inf,inf
926089.0,5030.0,,129.5934,inf,inf
930044.0,5059.0,,129.5934,inf,inf
934506.0,5088.0,,129.597,inf,inf
938530.0,5117.0,,129.597,inf,inf
942439.0,5147.0,,129.59793,inf,inf
946616.0,5174.0,,129.59954,inf,inf
950085.0,5205.0,,129.60028,inf,inf
954343.0,5235.0,,129.60364,inf,inf
958610.0,5267.0,,129.60426,inf,inf
964074.0,5348.0,,129.60426,inf,inf
967085.0,5377.0,,129.60426,inf,inf
971406.0,5409.0,,129.60702,inf,inf
974054.0,5439.0,,129.60702,inf,inf
978073.0,5469.0,,129.60702,inf,inf
982807.0,5499.0,,129.609,inf,inf
986999.0,5543.0,,129.61141,inf,inf
990940.0,5569.0,,129.61141,inf,inf
991255.0,5570.0,,129.61141,inf,inf
994594.0,5601.0,,129.61142,inf,inf
1000668.0,5632.0,,129.61527,inf,inf
1005063.0,5666.0,,129.61815,inf,inf
1009469.0,5699.0,,129.61815,inf,inf
1011968.0,5700.0,,129.61815,inf,inf
1013488.0,5730.0,,129.62035,inf,inf
1019194.0,5770.0,,129.62035,inf,inf
1023435.0,5816.0,,129.62393,inf,inf
1027922.0,5848.0,,129.62634,inf,inf
1032046.0,5879.0,,129.62717,inf,inf
1033309.0,5880.0,,129.62717,inf,inf
1036171.0,5912.0,,129.62717,inf,inf
1040403.0,5942.0,,129.62753,inf,inf
1044004.0,5973.0,,129.62753,inf,inf
1049188.0,6010.0,,129.63158,inf,inf
1053613.0,6040.0,,129.63158,inf,inf
1057573.0,6076.0,,129.63386,inf,inf
1061034.0,6116.0,,129.63589,inf,inf
1065041.0,6149.0,,129.63589,inf,inf
1068974.0,6210.0,,129.63852,inf,inf
1072827.0,6246.0,,129.63852,inf,inf
1076367.0,6278.0,,129.63852,inf,inf
1080875.0,6310.0,,129.64141,inf,inf
1083966.0,6343.0,,129.64141,inf,inf
1088095.0,6378.0,,129.64141,inf,inf
1092023.0,6429.0,,129.64537,inf,inf
1095440.0,6430.0,,129.64537,inf,inf
1096585.0,6464.0,,129.64537,inf,inf
1101217.0,6496.0,,129.64537,inf,inf
1105066.0,6529.0,,129.64733,inf,inf
1109273.0,6579.0,,129.64778,inf,inf
1113363.0,6610.0,,129.64778,inf,inf
1115205.0,6652.0,,129.65241,inf,inf
1119690.0,6687.0,,129.65241,inf,inf
1123970.0,6740.0,,129.65394,inf,inf
1128850.0,6774.0,,129.65394,inf,inf
1129472.0,6775.0,,129.65394,inf,inf
1133827.0,6817.0,,129.65394,inf,inf
1137126.0,6850.0,,129.65629,inf,inf
1141737.0,6884.0,,129.65629,inf,inf
1146283.0,6931.0,,129.65629,inf,inf
1150483.0,6962.0,,129.66043,inf,inf
1154604.0,6996.0,,129.66043,inf,inf
1158973.0,7030.0,,129.66237,inf,inf
1163227.0,7064.0,,129.66419,inf,inf
1163515.0,7065.0,,129.66419,inf,inf
1168649.0,7097.0,,129.66519,inf,inf
1171735.0,7131.0,,129.66726,inf,inf
1175735.0,7165.0,,129.66726,inf,inf
1180332.0,7201.0,,129.67077,inf,inf
1184238.0,7233.0,,129.67077,inf,inf
1187927.0,7273.0,,129.6727,inf,inf
1192235.0,7323.0,,129.6727,inf,inf
1197304.0,7360.0,,129.67568,inf,inf
1201598.0,7394.0,,129.67568,inf,inf
1205155.0,7431.0,,129.67568,inf,inf
1209450.0,7469.0,,129.67864,inf,inf
1213457.0,7503.0,,129.67864,inf,inf
1216825.0,7538.0,,129.68296,inf,inf
1220652.0,7580.0,,129.6845,inf,inf
1225022.0,7621.0,,129.68476,inf,inf
1230578.0,7671.0,,129.68476,inf,inf
1234578.0,7707.0,,129.68476,inf,inf
1238870.0,7740.0,,129.68814,inf,inf
1242461.0,7776.0,,129.68844,inf,inf
1246821.0,7813.0,,129.68844,inf,inf
1251050.0,7850.0,,129.69267,inf,inf
1256081.0,7887.0,,129.69267,inf,inf
1260061.0,7924.0,,129.69529,inf,inf
1263961.0,7980.0,,129.69743,inf,inf
1267820.0,8017.0,,129.69749,inf,inf
1272018.0,8061.0,,129.69749,inf,inf
1275866.0,8101.0,,129.69749,inf,inf
1278434.0,8157.0,,129.69749,inf,inf
1281830.0,8195.0,,129.70028,inf,inf
1287157.0,8233.0,,129.70028,inf,inf
1291659.0,8272.0,,129.70336,inf,inf
1296247.0,8310.0,,129.70336,inf,inf
1300770.0,8343.0,,129.70336,inf,inf
1303841.0,8406.0,,129.70642,inf,inf
1308026.0,8444.0,,129.70642,inf,inf
1312523.0,8497.0,,129.70642,inf,inf
1317204.0,8537.0,,129.70908,inf,inf
1321312.0,8585.0,,129.71188,inf,inf
1324749.0,8628.0,,129.71188,inf,inf
1329028.0,8672.0,,129.71396,inf,inf
1333242.0,8710.0,,129.71396,inf,inf
1337742.0,8749.0,,129.71696,inf,inf
1342381.0,8784.0,,129.71814,inf,inf
1345035.0,8785.0,,129.71814,inf,inf
1345676.0,8822.0,,129.71814,inf,inf
1350416.0,8865.0,,129.71953,inf,inf
1354459.0,8905.0,,129.71953,inf,inf
1360075.0,8950.0,,129.72043,inf,inf
1364403.0,8990.0,,129.72124,inf,inf
1368115.0,9028.0,,129.72352,inf,inf
1372221.0,9067.0,,129.72438,inf,inf
1376138.0,9105.0,,129.72438,inf,inf
1379865.0,9149.0,,129.72438,inf,inf
1384975.0,9192.0,,129.72438,inf,inf
1389369.0,9233.0,,129.72687,inf,inf
1393063.0,9273.0,,129.72914,inf,inf
1397138.0,9312.0,,129.73116,inf,inf
1401375.0,9355.0,,129.73183,inf,inf
1405699.0,9392.0,,129.73183,inf,inf
1408934.0,9431.0,,129.73287,inf,inf
1414781.0,9474.0,,129.73495,inf,inf
1419232.0,9519.0,,129.73497,inf,inf
1423723.0,9566.0,,129.73497,inf,inf
1427974.0,9610.0,,129.73873,inf,inf
1431923.0,9667.0,,129.73886,inf,inf
1437223.0,9710.0,,129.74309,inf,inf
1441169.0,9751.0,,129.74309,inf,inf
1445115.0,9794.0,,129.74326,inf,inf
1449797.0,9836.0,,129.74528,inf,inf
1454215.0,9880.0,,129.74528,inf,inf
1456079.0,9922.0,,129.74528,inf,inf
1460936.0,9968.0,,129.74528,inf,inf
1465776.0,10010.0,,129.74576,inf,inf
1471675.0,10050.0,,129.74576,inf,inf
1475329.0,10091.0,,129.74576,inf,inf
1479615.0,10133.0,,129.74967,inf,inf
1485738.0,10182.0,,129.74967,inf,inf
1489344.0,10249.0,,129.74992,inf,inf
1493404.0,10294.0,,129.74992,inf,inf
1494343.0,10295.0,,129.74992,inf,inf
1497772.0,10341.0,,129.75334,inf,inf
1502112.0,10397.0,,129.75334,inf,inf
1505586.0,10441.0,,129.75334,inf,inf
1509837.0,10484.0,,129.75508,inf,inf
1514324.0,10527.0,,129.75508,inf,inf
1519791.0,10569.0,,129.75571,inf,inf
1520128.0,10570.0,,129.75722,inf,inf
1523307.0,10615.0,,129.75722,inf,inf
1527607.0,10661.0,,129.75722,inf,inf
1533409.0,10712.0,,129.75949,inf,inf
1537691.0,10757.0,,129.75952,inf,inf
1541662.0,10802.0,,129.75952,inf,inf
1545928.0,10862.0,,129.7631,inf,inf
1550862.0,10909.0,,129.7631,inf,inf
1554796.0,10910.0,,129.7631,inf,inf
1555097.0,10951.0,,129.7631,inf,inf
1558635.0,11002.0,,129.7631,inf,inf
1562884.0,11051.0,,129.76496,inf,inf
1566882.0,11096.0,,129.76649,inf,inf
1572440.0,11139.0,,129.76685,inf,inf
1576543.0,11183.0,,129.76883,inf,inf
1581246.0,11229.0,,129.76896,inf,inf
1583040.0,11230.0,,129.76896,inf,inf
1586197.0,11284.0,,129.76896,inf,inf
1590470.0,11329.0,,129.77206,inf,inf
1592419.0,11330.0,,129.77206,inf,inf
1594282.0,11373.0,,129.77206,inf,inf
1600254.0,11419.0,,129.77206,inf,inf
1604585.0,11465.0,,129.77449,inf,inf
1609143.0,11518.0,,129.77449,inf,inf
1613036.0,11564.0,,129.7769,inf,inf
1618919.0,11565.0,,129.7769,inf,inf
1618976.0,11610.0,,129.7769,inf,inf
1623428.0,11657.0,,129.78028,inf,inf
1627701.0,11706.0,,129.78034,inf,inf
1631946.0,11757.0,,129.78034,inf,inf
1636561.0,11801.0,,129.78228,inf,inf
1640993.0,11849.0,,129.78228,inf,inf
1645463.0,11897.0,,129.78468,inf,inf
1650064.0,11943.0,,129.78468,inf,inf
1654211.0,11992.0,,129.78472,inf,inf
1658788.0,12094.0,,129.78472,inf,inf
1663840.0,12140.0,,129.78851,inf,inf
1667431.0,12191.0,,129.78851,inf,inf
1670981.0,12239.0,,129.78851,inf,inf
1675318.0,12285.0,,129.78891,inf,inf
1679897.0,12353.0,,129.78891,inf,inf
1683865.0,12402.0,,129.79073,inf,inf
1688454.0,12454.0,,129.79073,inf,inf
1690097.0,12455.0,,129.79073,inf,inf
1693783.0,12498.0,,129.79226,inf,inf
1697696.0,12546.0,,129.79226,inf,inf
1702468.0,12616.0,,129.79266,inf,inf
1706602.0,12662.0,,129.79438,inf,inf
1709833.0,12707.0,,129.79438,inf,inf
1714653.0,12757.0,,129.79587,inf,inf
1718754.0,12804.0,,129.79751,inf,inf
1722925.0,12853.0,,129.79758,inf,inf
1727274.0,12925.0,,129.79758,inf,inf
1730807.0,12976.0,,129.80035,inf,inf
1735123.0,13023.0,,129.80035,inf,inf
1740498.0,13075.0,,129.80035,inf,inf
1744711.0,13121.0,,129.80192,inf,inf
1748519.0,13167.0,,129.80192,inf,inf
1753256.0,13216.0,,129.80487,inf,inf
1757199.0,13278.0,,129.80489,inf,inf
1761223.0,13327.0,,129.80527,inf,inf
1766460.0,13383.0,,129.80614,inf,inf
1767568.0,13437.0,,129.80614,inf,inf
1772107.0,13488.0,,129.80842,inf,inf
1776223.0,13548.0,,129.80842,inf,inf
1779913.0,13597.0,,129.80853,inf,inf
1784121.0,13665.0,,129.81059,inf,inf
1789802.0,13713.0,,129.81059,inf,inf
1793808.0,13775.0,,129.81096,inf,inf
1798125.0,13827.0,,129.81136,inf,inf
1802513.0,13875.0,,129.81383,inf,inf
1807078.0,13934.0,,129.81383,inf,inf
1811556.0,13987.0,,129.81383,inf,inf
1816211.0,14041.0,,129.81383,inf,inf
1820990.0,14106.0,,129.81521,inf,inf
1825142.0,14155.0,,129.81521,inf,inf
1829485.0,14207.0,,129.81828,inf,inf
1833709.0,14261.0,,129.81828,inf,inf
1837993.0,14311.0,,129.81828,inf,inf
1842306.0,14356.0,,129.82004,inf,inf
1846810.0,14413.0,,129.82004,inf,inf
1851311.0,14468.0,,129.82004,inf,inf
1855741.0,14526.0,,129.82266,inf,inf
1861586.0,14579.0,,129.8227,inf,inf
1866072.0,14625.0,,129.82493,inf,inf
1869640.0,14676.0,,129.82547,inf,inf
1873753.0,14732.0,,129.82606,inf,inf
1879531.0,14795.0,,129.82735,inf,inf
1883440.0,14846.0,,129.82735,inf,inf
1886570.0,14902.0,,129.82735,inf,inf
1890788.0,14952.0,,129.82735,inf,inf
1896223.0,15004.0,,129.82735,inf,inf
1900436.0,15058.0,,129.82876,inf,inf
1904739.0,15113.0,,129.82876,inf,inf
1908650.0,15163.0,,129.8314,inf,inf
1911955.0,15245.0,,129.8314,inf,inf
1917117.0,15304.0,,129.8335,inf,inf
1921412.0,15380.0,,129.8335,inf,inf
1925110.0,15433.0,,129.83395,inf,inf
1928856.0,15485.0,,129.83395,inf,inf
1933066.0,15536.0,,129.83578,inf,inf
1937545.0,15591.0,,129.83578,inf,inf
1941620.0,15646.0,,129.83582,inf,inf
1946371.0,15706.0,,129.83743,inf,inf
1949969.0,15767.0,,129.83743,inf,inf
1954252.0,15819.0,,129.83892,inf,inf
1959746.0,15890.0,,129.83932,inf,inf
1964350.0,15950.0,,129.83932,inf,inf
1968456.0,16006.0,,129.8413,inf,inf
1972715.0,16055.0,,129.8413,inf,inf
1977792.0,16104.0,,129.84354,inf,inf
1981880.0,16169.0,,129.84354,inf,inf
1985952.0,16241.0,,129.84555,inf,inf
1990098.0,16304.0,,129.84555,inf,inf
1992103.0,16305.0,,129.84555,inf,inf
1994252.0,16356.0,,129.84627,inf,inf
1999807.0,16413.0,,129.84725,inf,inf
2004311.0,16467.0,,129.84725,inf,inf
2007686.0,16522.0,,129.84725,inf,inf
2012056.0,16580.0,,129.84815,inf,inf
2017648.0,16638.0,,129.84815,inf,inf
2021537.0,16833.0,,129.84815,inf,inf
2025063.0,16887.0,,129.85135,inf,inf
2029960.0,16950.0,,129.85135,inf,inf
2035206.0,17014.0,,129.85249,inf,inf
2039054.0,17072.0,,129.85249,inf,inf
2043148.0,17134.0,,129.85385,inf,inf
2043975.0,17135.0,,129.85385,inf,inf
2046899.0,17192.0,,129.85385,inf,inf
2050566.0,17251.0,,129.85385,inf,inf
2053978.0,17314.0,,129.85385,inf,inf
2056336.0,17315.0,,129.85385,inf,inf
2056959.0,17371.0,,129.8564,inf,inf
2061294.0,17437.0,,129.8564,inf,inf
2065310.0,17519.0,,129.8568,inf,inf
2067127.0,17520.0,,129.8568,inf,inf
2070203.0,17579.0,,129.8568,inf,inf
2074320.0,17635.0,,129.8568,inf,inf
2077950.0,17692.0,,129.8568,inf,inf
2082336.0,17756.0,,129.85868,inf,inf
2086542.0,17816.0,,129.86004,inf,inf
2090677.0,17878.0,,129.86004,inf,inf
2095032.0,17972.0,,129.86018,inf,inf
2099202.0,18030.0,,129.86048,inf,inf
2103603.0,18081.0,,129.86144,inf,inf
2108017.0,18141.0,,129.86283,inf,inf
2112136.0,18223.0,,129.86369,inf,inf
2116930.0,18284.0,,129.8643,inf,inf
2121404.0,18340.0,,129.86482,inf,inf
2125384.0,18400.0,,129.86482,inf,inf
2129953.0,18459.0,,129.8655,inf,inf
2134036.0,18517.0,,129.8655,inf,inf
2139243.0,18584.0,,129.8655,inf,inf
2143295.0,18655.0,,129.86837,inf,inf
2146751.0,18713.0,,129.86837,inf,inf
2150769.0,18771.0,,129.86853,inf,inf
2155930.0,18837.0,,129.86853,inf,inf
2159837.0,18917.0,,129.86853,inf,inf
2163953.0,18970.0,,129.86853,inf,inf
2167368.0,19030.0,,129.86853,inf,inf
2171535.0,19084.0,,129.86853,inf,inf
2174956.0,19085.0,,129.86853,inf,inf
2175995.0,19180.0,,129.87161,inf,inf
2179804.0,19242.0,,129.87161,inf,inf
2183816.0,19301.0,,129.87276,inf,inf
2189258.0,19356.0,,129.87357,inf,inf
2192791.0,19429.0,,129.87357,inf,inf
2197362.0,19514.0,,129.87529,inf,inf
2197608.0,19515.0,,129.87529,inf,inf
2201911.0,19577.0,,129.87529,inf,inf
2206588.0,19636.0,,129.87728,inf,inf
2209920.0,19698.0,,129.87728,inf,inf
2213151.0,19760.0,,129.87728,inf,inf
2217822.0,19842.0,,129.8775,inf,inf
2222078.0,19895.0,,129.8775,inf,inf
2226547.0,19959.0,,129.87972,inf,inf
2230740.0,20025.0,,129.87986,inf,inf
2235589.0,20081.0,,129.8801,inf,inf
2240637.0,20145.0,,129.8801,inf,inf
2244820.0,20206.0,,129.88166,inf,inf
2248973.0,20275.0,,129.88276,inf,inf
2252988.0,20342.0,,129.88306,inf,inf
2257203.0,20409.0,,129.88366,inf,inf
2259354.0,20410.0,,129.88366,inf,inf
2261521.0,20473.0,,129.88366,inf,inf
2265626.0,20533.0,,129.88407,inf,inf
2269051.0,20592.0,,129.88407,inf,inf
2273782.0,20662.0,,129.88597,inf,inf
2279273.0,20727.0,,129.88626,inf,inf
2283502.0,20800.0,,129.887,inf,inf
2288186.0,20866.0,,129.88766,inf,inf
2292123.0,20928.0,,129.88777,inf,inf
2297202.0,20988.0,,129.88777,inf,inf
2301595.0,21052.0,,129.88777,inf,inf
2305084.0,21113.0,,129.88777,inf,inf
2309239.0,21175.0,,129.88981,inf,inf
2313720.0,21238.0,,129.88981,inf,inf
2318771.0,21294.0,,129.88981,inf,inf
2320136.0,21295.0,,129.88981,inf,inf
2322059.0,21374.0,,129.89228,inf,inf
2324456.0,21375.0,,129.89228,inf,inf
2325787.0,21439.0,,129.89228,inf,inf
2330933.0,21507.0,,129.89288,inf,inf
2334998.0,21578.0,,129.89383,inf,inf
2338858.0,21635.0,,129.89383,inf,inf
2341930.0,21700.0,,129.89384,inf,inf
2345867.0,21757.0,,129.89533,inf,inf
2351040.0,21823.0,,129.89533,inf,inf
2355245.0,21907.0,,129.89533,inf,inf
2357359.0,21972.0,,129.89572,inf,inf
2361400.0,22031.0,,129.89738,inf,inf
2365789.0,22099.0,,129.89738,inf,inf
2369824.0,22159.0,,129.89738,inf,inf
2371526.0,22160.0,,129.89738,inf,inf
2373464.0,22218.0,,129.89738,inf,inf
2376916.0,22278.0,,129.89933,inf,inf
2381869.0,22280.0,,129.89933,inf,inf
2382344.0,22362.0,,129.89933,inf,inf
2386499.0,22439.0,,129.89933,inf,inf
2390830.0,22496.0,,129.9014,inf,inf
2394172.0,22573.0,,129.9014,inf,inf
2398075.0,22639.0,,129.90153,inf,inf
2403111.0,22708.0,,129.90231,inf,inf
2405301.0,22710.0,,129.90231,inf,inf
2407445.0,22769.0,,129.90267,inf,inf
2410126.0,22770.0,,129.90267,inf,inf
2410559.0,22839.0,,129.90267,inf,inf
2414419.0,22909.0,,129.90456,inf,inf
2418368.0,22988.0,,129.9046,inf,inf
2423640.0,23046.0,,129.9046,inf,inf
2426744.0,23112.0,,129.90541,inf,inf
2430670.0,23180.0,,129.90703,inf,inf
2434763.0,23274.0,,129.90737,inf,inf
2436897.0,23275.0,,129.90737,inf,inf
2439676.0,23341.0,,129.90737,inf,inf
2443901.0,23402.0,,129.90737,inf,inf
2447371.0,23534.0,,129.90956,inf,inf
2449256.0,23535.0,,129.90956,inf,inf
2451222.0,23604.0,,129.90956,inf,inf
2454907.0,23679.0,,129.90956,inf,inf
2456850.0,23680.0,,129.90956,inf,inf
2459666.0,23751.0,,129.90956,inf,inf
2463776.0,23814.0,,129.9106,inf,inf
2467343.0,23881.0,,129.91137,inf,inf
2471614.0,23949.0,,129.91177,inf,inf
2474888.0,23950.0,,129.91177,inf,inf
2475817.0,24018.0,,129.91227,inf,inf
2480908.0,24101.0,,129.91386,inf,inf
2484966.0,24164.0,,129.91386,inf,inf
2487232.0,24165.0,,129.91386,inf,inf
2489292.0,24241.0,,129.91414,inf,inf
2492799.0,24316.0,,129.91414,inf,inf
2496989.0,24381.0,,129.91414,inf,inf
2502182.0,24443.0,,129.91414,inf,inf
2505566.0,24507.0,,129.91661,inf,inf
2509412.0,24575.0,,129.91661,inf,inf
2513270.0,24637.0,,129.91727,inf,inf
2516957.0,24707.0,,129.91727,inf,inf
2520871.0,24769.0,,129.91727,inf,inf
2521819.0,24770.0,,129.91727,inf,inf
2525103.0,24842.0,,129.91727,inf,inf
2528148.0,24905.0,,129.91897,inf,inf
2533515.0,24975.0,,129.91897,inf,inf
2536883.0,25043.0,,129.91935,inf,inf
2540736.0,25110.0,,129.91952,inf,inf
2544633.0,25176.0,,129.92076,inf,inf
2549604.0,25244.0,,129.92076,inf,inf
2550258.0,25245.0,,129.92076,inf,inf
2553058.0,25313.0,,129.9226,inf,inf
2557123.0,25383.0,,129.9226,inf,inf
2561248.0,25453.0,,129.9226,inf,inf
2564791.0,25512.0,,129.92395,inf,inf
2569203.0,25588.0,,129.92395,inf,inf
2573449.0,25655.0,,129.92395,inf,inf
2577466.0,25715.0,,129.92395,inf,inf
2580617.0,25780.0,,129.92395,inf,inf
2584618.0,25843.0,,129.92395,inf,inf
2590046.0,25908.0,,129.92395,inf,inf
2594645.0,25970.0,,129.92395,inf,inf
2598131.0,26064.0,,129.92676,inf,inf
2601118.0,26065.0,,129.92676,inf,inf
2602198.0,26139.0,,129.92676,inf,inf
2603553.0,26140.0,,129.92676,inf,inf
2607152.0,26210.0,,129.92766,inf,inf
2611297.0,26281.0,,129.92766,inf,inf
2615526.0,26356.0,,129.92766,inf,inf
2619087.0,26421.0,,129.92766,inf,inf
2622351.0,26494.0,,129.93014,inf,inf
2625332.0,26495.0,,129.93014,inf,inf
2625931.0,26569.0,,129.93084,inf,inf
2627964.0,26570.0,,129.93154,inf,inf
2629872.0,26641.0,,129.93154,inf,inf
2634000.0,26714.0,,129.93223,inf,inf
2638891.0,26785.0,,129.93291,inf,inf
2642358.0,26867.0,,129.93291,inf,inf
2645728.0,26938.0,,129.93291,inf,inf
2649377.0,27010.0,,129.93392,inf,inf
2654188.0,27081.0,,129.93392,inf,inf
2656440.0,27147.0,,129.93406,inf,inf
2659388.0,27217.0,,129.93493,inf,inf
2663400.0,27293.0,,129.93493,inf,inf
2667997.0,27371.0,,129.93587,inf,inf
2672034.0,27451.0,,129.93587,inf,inf
2676116.0,27523.0,,129.93587,inf,inf
2680108.0,27591.0,,129.93653,inf,inf
2683847.0,27691.0,,129.938,inf,inf
2687628.0,27765.0,,129.93834,inf,inf
2691490.0,27846.0,,129.93834,inf,inf
2695964.0,27918.0,,129.93834,inf,inf
2700031.0,27988.0,,129.93951,inf,inf
2703874.0,28051.0,,129.93951,inf,inf
2706739.0,28149.0,,129.93951,inf,inf
2710915.0,28217.0,,129.93992,inf,inf
2715897.0,28288.0,,129.94234,inf,inf
2719614.0,28368.0,,129.94234,inf,inf
2724017.0,28455.0,,129.94234,inf,inf
2727771.0,28532.0,,129.94353,inf,inf
2731998.0,28610.0,,129.94353,inf,inf
2736105.0,28687.0,,129.94353,inf,inf
2740092.0,28763.0,,129.9452,inf,inf
2744644.0,28800.0,,129.9452,inf,inf
2747633.0,28800.6,,129.9451977868,inf,


==> Poormond-48_Steps-Day_24-UB-BT-SS.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,9.0,,126.18,inf,inf
31.0,10.0,,126.3951,inf,inf
2016.0,15.0,,126.72452,inf,inf
4881.0,20.0,,126.72452,inf,inf
7155.0,27.0,,126.72452,inf,inf
7964.0,31.0,,126.72452,inf,inf
10505.0,36.0,,126.72452,inf,inf
13457.0,40.0,,126.72452,inf,inf
15373.0,45.0,,126.72452,inf,inf
18182.0,105.0,,126.75681,inf,inf
18186.0,110.0,,126.75681,inf,inf
18197.0,115.0,,127.19495,inf,inf
18210.0,120.0,,127.26381,inf,inf
18212.0,135.0,,127.28653,inf,inf
18214.0,148.0,,127.45197,inf,inf
18218.0,161.0,,127.4544,inf,inf
18242.0,166.0,,127.75076,inf,inf
18466.0,170.0,,127.8693,inf,inf
19292.0,175.0,,127.90006,inf,inf
20647.0,180.0,,127.90006,inf,inf
22475.0,185.0,,127.90006,inf,inf
25030.0,190.0,,127.90006,inf,inf
26283.0,200.0,,127.90006,inf,inf
27904.0,206.0,,127.94023,inf,inf
29081.0,212.0,,127.94023,inf,inf
30605.0,218.0,,127.94023,inf,inf
31083.0,220.0,,127.94023,inf,inf
34046.0,226.0,,127.94023,inf,inf
36008.0,230.0,,127.94023,inf,inf
37390.0,236.0,,127.94023,inf,inf
38872.0,241.0,,127.94023,inf,inf
40191.0,249.0,,127.97362,inf,inf
41143.0,252.0,,127.97362,inf,inf
42188.0,256.0,,127.97362,inf,inf
43064.0,260.0,,127.97362,inf,inf
44220.0,265.0,,127.97362,inf,inf
46279.0,272.0,,127.97362,inf,inf
47778.0,276.0,,128.00892,inf,inf
50382.0,284.0,,128.01222,inf,inf
51844.0,320.0,,128.01222,inf,inf
54516.0,330.0,,128.01222,inf,inf
57706.0,338.0,,128.07194,inf,inf
59685.0,343.0,,128.07194,inf,inf
61881.0,348.0,,128.07194,inf,inf
64047.0,354.0,,128.07194,inf,inf
65761.0,358.0,,128.17063,inf,inf
67601.0,364.0,,128.17063,inf,inf
70296.0,370.0,,128.17063,inf,inf
72841.0,375.0,,128.17063,inf,inf
75387.0,382.0,,128.30013,inf,inf
78405.0,388.0,,128.34428,inf,inf
81552.0,394.0,,128.34428,inf,inf
84415.0,403.0,,128.34428,inf,inf
87715.0,411.0,,128.41814,inf,inf
90441.0,418.0,,128.41814,inf,inf
93295.0,434.0,,128.41814,inf,inf
96185.0,441.0,,128.41814,inf,inf
100231.0,451.0,,128.41814,inf,inf
103623.0,459.0,,128.5164,inf,inf
107183.0,467.0,,128.5164,inf,inf
110774.0,475.0,,128.5164,inf,inf
114547.0,484.0,,128.5164,inf,inf
118325.0,493.0,,128.61643,inf,inf
122947.0,503.0,,128.66152,inf,inf
127652.0,512.0,,128.66668,inf,inf
131929.0,522.0,,128.66668,inf,inf
136516.0,540.0,,128.66668,inf,inf
141438.0,551.0,,128.69535,inf,inf
147243.0,567.0,,128.75793,inf,inf
151881.0,587.0,,128.77199,inf,inf
156507.0,598.0,,128.77199,inf,inf
161557.0,611.0,,128.77199,inf,inf
167636.0,624.0,,128.82306,inf,inf
173572.0,625.0,,128.85762,inf,inf
174142.0,637.0,,128.85762,inf,inf
179935.0,663.0,,128.85762,inf,inf
185471.0,677.0,,128.86956,inf,inf
192821.0,691.0,,128.90296,inf,inf
198014.0,706.0,,128.90334,inf,inf
203550.0,720.0,,128.92101,inf,inf
209168.0,739.0,,128.92101,inf,inf
214526.0,757.0,,128.94376,inf,inf
219938.0,771.0,,128.94376,inf,inf
225945.0,785.0,,128.96634,inf,inf
231603.0,802.0,,128.97959,inf,inf
236815.0,821.0,,128.97985,inf,inf
242357.0,862.0,,129.00721,inf,inf
247682.0,876.0,,129.01527,inf,inf
252857.0,891.0,,129.0237,inf,inf
258799.0,905.0,,129.03437,inf,inf
263951.0,919.0,,129.03437,inf,inf
269419.0,933.0,,129.06221,inf,inf
274323.0,949.0,,129.06221,inf,inf
279629.0,963.0,,129.08572,inf,inf
284616.0,978.0,,129.08572,inf,inf
290669.0,997.0,,129.0881,inf,inf
296162.0,1011.0,,129.09365,inf,inf
301581.0,1026.0,,129.1057,inf,inf
307267.0,1042.0,,129.10891,inf,inf
312279.0,1091.0,,129.12483,inf,inf
317873.0,1105.0,,129.13838,inf,inf
322116.0,1121.0,,129.13894,inf,inf
328013.0,1135.0,,129.14147,inf,inf
333623.0,1156.0,,129.15253,inf,inf
338434.0,1171.0,,129.16022,inf,inf
342885.0,1185.0,,129.16025,inf,inf
348071.0,1201.0,,129.16025,inf,inf
353056.0,1221.0,,129.18394,inf,inf
357462.0,1240.0,,129.18394,inf,inf
362754.0,1255.0,,129.18394,inf,inf
368087.0,1269.0,,129.20665,inf,inf
371724.0,1270.0,,129.20676,inf,inf
372871.0,1284.0,,129.20676,inf,inf
378274.0,1304.0,,129.20676,inf,inf
379595.0,1305.0,,129.20676,inf,inf
383878.0,1321.0,,129.20908,inf,inf
389648.0,1339.0,,129.20908,inf,inf
394444.0,1355.0,,129.21479,inf,inf
399583.0,1378.0,,129.21479,inf,inf
405164.0,1393.0,,129.21479,inf,inf
409622.0,1408.0,,129.23477,inf,inf
414443.0,1423.0,,129.23477,inf,inf
419232.0,1437.0,,129.23477,inf,inf
423331.0,1451.0,,129.24824,inf,inf
428075.0,1466.0,,129.25305,inf,inf
433231.0,1480.0,,129.25668,inf,inf
438237.0,1501.0,,129.26708,inf,inf
442703.0,1516.0,,129.2733,inf,inf
447136.0,1536.0,,129.27538,inf,inf
453147.0,1552.0,,129.27538,inf,inf
458392.0,1567.0,,129.27538,inf,inf
462287.0,1582.0,,129.29633,inf,inf
467547.0,1597.0,,129.29633,inf,inf
471934.0,1611.0,,129.29633,inf,inf
476273.0,1625.0,,129.30258,inf,inf
480487.0,1639.0,,129.30258,inf,inf
481658.0,1640.0,,129.30258,inf,inf
484538.0,1660.0,,129.30856,inf,inf
489009.0,1674.0,,129.31198,inf,inf
492979.0,1675.0,,129.31198,inf,inf
493107.0,1697.0,,129.31198,inf,inf
497456.0,1712.0,,129.31198,inf,inf
501521.0,1732.0,,129.31816,inf,inf
506237.0,1746.0,,129.33019,inf,inf
509321.0,1760.0,,129.33019,inf,inf
513769.0,1775.0,,129.33066,inf,inf
518260.0,1791.0,,129.3333,inf,inf
522588.0,1806.0,,129.34089,inf,inf
526758.0,1820.0,,129.34089,inf,inf
531036.0,1834.0,,129.34814,inf,inf
534054.0,1835.0,,129.34814,inf,inf
536147.0,1849.0,,129.34814,inf,inf
540571.0,1863.0,,129.34814,inf,inf
544038.0,1877.0,,129.34814,inf,inf
548249.0,1892.0,,129.35945,inf,inf
553082.0,1911.0,,129.35945,inf,inf
557488.0,1934.0,,129.35945,inf,inf
561536.0,1947.0,,129.36552,inf,inf
565203.0,1963.0,,129.36552,inf,inf
569481.0,1978.0,,129.37626,inf,inf
574147.0,1995.0,,129.37929,inf,inf
578493.0,2012.0,,129.37929,inf,inf
581723.0,2028.0,,129.37929,inf,inf
585586.0,2051.0,,129.37929,inf,inf
590275.0,2067.0,,129.38248,inf,inf
594450.0,2084.0,,129.39058,inf,inf
598534.0,2099.0,,129.39058,inf,inf
598810.0,2100.0,,129.39058,inf,inf
599487.0,2133.0,,129.39058,inf,inf
603641.0,2147.0,,129.39058,inf,inf
607876.0,2163.0,,129.39058,inf,inf
611527.0,2179.0,,129.40031,inf,inf
614475.0,2180.0,,129.40206,inf,inf
615919.0,2197.0,,129.40206,inf,inf
619543.0,2213.0,,129.40206,inf,inf
624041.0,2229.0,,129.40234,inf,inf
626338.0,2230.0,,129.40234,inf,inf
628370.0,2246.0,,129.40234,inf,inf
632818.0,2262.0,,129.42022,inf,inf
635878.0,2277.0,,129.42022,inf,inf
639966.0,2294.0,,129.42022,inf,inf
644626.0,2317.0,,129.42686,inf,inf
648637.0,2332.0,,129.42686,inf,inf
651568.0,2348.0,,129.42686,inf,inf
655716.0,2365.0,,129.42686,inf,inf
660488.0,2381.0,,129.42779,inf,inf
664223.0,2396.0,,129.42779,inf,inf
667708.0,2423.0,,129.42779,inf,inf
670964.0,2443.0,,129.42779,inf,inf
675584.0,2462.0,,129.42779,inf,inf
680092.0,2481.0,,129.4379,inf,inf
684253.0,2499.0,,129.44052,inf,inf
687097.0,2500.0,,129.44052,inf,inf
688249.0,2516.0,,129.44052,inf,inf
691744.0,2531.0,,129.44514,inf,inf
695535.0,2552.0,,129.44514,inf,inf
699014.0,2571.0,,129.44514,inf,inf
702984.0,2590.0,,129.44676,inf,inf
706630.0,2609.0,,129.45092,inf,inf
709949.0,2632.0,,129.45573,inf,inf
713666.0,2650.0,,129.45573,inf,inf
717348.0,2679.0,,129.45573,inf,inf
718803.0,2680.0,,129.45573,inf,inf
720540.0,2697.0,,129.46059,inf,inf
724251.0,2716.0,,129.46059,inf,inf
727869.0,2735.0,,129.46059,inf,inf
730791.0,2753.0,,129.46059,inf,inf
734542.0,2774.0,,129.46343,inf,inf
738326.0,2803.0,,129.46343,inf,inf
741528.0,2820.0,,129.47191,inf,inf
745195.0,2838.0,,129.47191,inf,inf
748699.0,2856.0,,129.47191,inf,inf
752130.0,2889.0,,129.47191,inf,inf
756245.0,2907.0,,129.4726,inf,inf
759792.0,2928.0,,129.48328,inf,inf
762587.0,2950.0,,129.48328,inf,inf
766169.0,2969.0,,129.48358,inf,inf
769947.0,3001.0,,129.49059,inf,inf
773872.0,3019.0,,129.49059,inf,inf
777793.0,3020.0,,129.49059,inf,inf
778127.0,3038.0,,129.49086,inf,inf
781892.0,3058.0,,129.49315,inf,inf
784626.0,3076.0,,129.49315,inf,inf
788424.0,3101.0,,129.49315,inf,inf
792591.0,3121.0,,129.49881,inf,inf
796350.0,3142.0,,129.49881,inf,inf
799603.0,3160.0,,129.49881,inf,inf
803506.0,3179.0,,129.49881,inf,inf
807071.0,3199.0,,129.49881,inf,inf
807796.0,3200.0,,129.49881,inf,inf
810120.0,3219.0,,129.50574,inf,inf
812071.0,3220.0,,129.50574,inf,inf
813738.0,3239.0,,129.50574,inf,inf
816731.0,3259.0,,129.51152,inf,inf
820191.0,3280.0,,129.51152,inf,inf
824081.0,3312.0,,129.51238,inf,inf
827294.0,3333.0,,129.51238,inf,inf
831294.0,3354.0,,129.51238,inf,inf
835320.0,3377.0,,129.51238,inf,inf
838896.0,3397.0,,129.51595,inf,inf
842490.0,3418.0,,129.51595,inf,inf
846250.0,3440.0,,129.51595,inf,inf
850016.0,3462.0,,129.51948,inf,inf
852714.0,3483.0,,129.52241,inf,inf
856351.0,3503.0,,129.52241,inf,inf
860126.0,3524.0,,129.52516,inf,inf
863763.0,3543.0,,129.52595,inf,inf
866468.0,3566.0,,129.52595,inf,inf
870323.0,3586.0,,129.53241,inf,inf
873774.0,3607.0,,129.53241,inf,inf
877406.0,3630.0,,129.53241,inf,inf
878368.0,3650.0,,129.53241,inf,inf
881884.0,3677.0,,129.53241,inf,inf
885065.0,3736.0,,129.5341,inf,inf
888953.0,3769.0,,129.5341,inf,inf
892543.0,3792.0,,129.5341,inf,inf
895851.0,3821.0,,129.5341,inf,inf
898958.0,3846.0,,129.5341,inf,inf
902331.0,3868.0,,129.54238,inf,inf
905821.0,3888.0,,129.54238,inf,inf
909589.0,3909.0,,129.54567,inf,inf
913286.0,3930.0,,129.54567,inf,inf
916690.0,3953.0,,129.54567,inf,inf
920244.0,3977.0,,129.55273,inf,inf
923817.0,3996.0,,129.55273,inf,inf
926651.0,4016.0,,129.55645,inf,inf
930155.0,4039.0,,129.55645,inf,inf
933793.0,4040.0,,129.55645,inf,inf
933798.0,4065.0,,129.55645,inf,inf
937771.0,4087.0,,129.55645,inf,inf
941595.0,4109.0,,129.55645,inf,inf
945699.0,4131.0,,129.55915,inf,inf
949371.0,4155.0,,129.56136,inf,inf
952947.0,4179.0,,129.56136,inf,inf
956479.0,4208.0,,129.56857,inf,inf
959866.0,4231.0,,129.56857,inf,inf
963805.0,4254.0,,129.56857,inf,inf
967554.0,4277.0,,129.57164,inf,inf
971198.0,4304.0,,129.57164,inf,inf
971717.0,4305.0,,129.57164,inf,inf
974579.0,4326.0,,129.57164,inf,inf
978524.0,4348.0,,129.57164,inf,inf
981502.0,4369.0,,129.57674,inf,inf
985323.0,4370.0,,129.57674,inf,inf
985559.0,4393.0,,129.57674,inf,inf
989922.0,4417.0,,129.57738,inf,inf
993949.0,4445.0,,129.57928,inf,inf
996482.0,4469.0,,129.57928,inf,inf
999693.0,4470.0,,129.57928,inf,inf
1000609.0,4491.0,,129.57928,inf,inf
1004687.0,4516.0,,129.58309,inf,inf
1008410.0,4542.0,,129.58309,inf,inf
1011725.0,4568.0,,129.58309,inf,inf
1015432.0,4593.0,,129.58696,inf,inf
1019060.0,4614.0,,129.58696,inf,inf
1022475.0,4639.0,,129.59008,inf,inf
1026251.0,4662.0,,129.59034,inf,inf
1029627.0,4686.0,,129.59034,inf,inf
1033444.0,4713.0,,129.59034,inf,inf
1036669.0,4737.0,,129.59034,inf,inf
1040476.0,4760.0,,129.59034,inf,inf
1044191.0,4783.0,,129.59034,inf,inf
1045334.0,4785.0,,129.59034,inf,inf
1046794.0,4808.0,,129.59529,inf,inf
1050773.0,4834.0,,129.59529,inf,inf
1054857.0,4861.0,,129.59529,inf,inf
1058607.0,4886.0,,129.59529,inf,inf
1062440.0,4911.0,,129.59875,inf,inf
1066364.0,4938.0,,129.59875,inf,inf
1069952.0,4988.0,,129.59875,inf,inf
1073400.0,5014.0,,129.60715,inf,inf
1076988.0,5037.0,,129.60805,inf,inf
1079598.0,5063.0,,129.61167,inf,inf
1083127.0,5100.0,,129.61167,inf,inf
1086836.0,5126.0,,129.61167,inf,inf
1090398.0,5152.0,,129.61524,inf,inf
1093955.0,5179.0,,129.61524,inf,inf
1097445.0,5209.0,,129.61524,inf,inf
1099193.0,5243.0,,129.61542,inf,inf
1102510.0,5269.0,,129.61542,inf,inf
1106315.0,5297.0,,129.61542,inf,inf
1109676.0,5323.0,,129.61542,inf,inf
1112320.0,5349.0,,129.61552,inf,inf
1115630.0,5350.0,,129.62061,inf,inf
1115774.0,5377.0,,129.62061,inf,inf
1118976.0,5404.0,,129.62127,inf,inf
1122653.0,5450.0,,129.62127,inf,inf
1126270.0,5476.0,,129.62127,inf,inf
1130121.0,5503.0,,129.62127,inf,inf
1132874.0,5531.0,,129.62482,inf,inf
1136756.0,5562.0,,129.62482,inf,inf
1140316.0,5589.0,,129.62482,inf,inf
1141504.0,5590.0,,129.62482,inf,inf
1144028.0,5627.0,,129.62853,inf,inf
1147930.0,5655.0,,129.62853,inf,inf
1151380.0,5680.0,,129.62853,inf,inf
1154353.0,5707.0,,129.62901,inf,inf
1158370.0,5736.0,,129.6332,inf,inf
1161834.0,5764.0,,129.6332,inf,inf
1165839.0,5813.0,,129.6332,inf,inf
1169965.0,5843.0,,129.63901,inf,inf
1173278.0,5872.0,,129.63901,inf,inf
1177365.0,5900.0,,129.63937,inf,inf
1181414.0,5929.0,,129.642,inf,inf
1184587.0,5957.0,,129.642,inf,inf
1188061.0,5989.0,,129.642,inf,inf
1190012.0,5990.0,,129.642,inf,inf
1191354.0,6020.0,,129.64442,inf,inf
1194870.0,6050.0,,129.64546,inf,inf
1198360.0,6078.0,,129.64546,inf,inf
1201737.0,6109.0,,129.64546,inf,inf
1203091.0,6110.0,,129.64546,inf,inf
1204575.0,6138.0,,129.64546,inf,inf
1208663.0,6168.0,,129.64546,inf,inf
1212254.0,6196.0,,129.64996,inf,inf
1216319.0,6224.0,,129.64996,inf,inf
1217007.0,6225.0,,129.64996,inf,inf
1220049.0,6252.0,,129.64996,inf,inf
1222781.0,6282.0,,129.65508,inf,inf
1226587.0,6312.0,,129.65508,inf,inf
1229796.0,6340.0,,129.65508,inf,inf
1233600.0,6368.0,,129.65797,inf,inf
1237369.0,6397.0,,129.65797,inf,inf
1241039.0,6429.0,,129.65797,inf,inf
1244563.0,6430.0,,129.65797,inf,inf
1244899.0,6457.0,,129.65797,inf,inf
1247383.0,6487.0,,129.66001,inf,inf
1250849.0,6518.0,,129.66269,inf,inf
1254312.0,6548.0,,129.66269,inf,inf
1257698.0,6580.0,,129.66269,inf,inf
1261451.0,6611.0,,129.66299,inf,inf
1265208.0,6660.0,,129.66591,inf,inf
1266275.0,6690.0,,129.66591,inf,inf
1270194.0,6718.0,,129.66591,inf,inf
1273058.0,6749.0,,129.66591,inf,inf
1275651.0,6750.0,,129.66591,inf,inf
1277238.0,6779.0,,129.66879,inf,inf
1277376.0,6780.0,,129.66879,inf,inf
1280856.0,6816.0,,129.66879,inf,inf
1284718.0,6848.0,,129.66879,inf,inf
1287987.0,6879.0,,129.66879,inf,inf
1291926.0,6909.0,,129.66919,inf,inf
1294891.0,6940.0,,129.67088,inf,inf
1298658.0,6973.0,,129.67088,inf,inf
1302554.0,7004.0,,129.67088,inf,inf
1306210.0,7005.0,,129.67088,inf,inf
1306723.0,7035.0,,129.67743,inf,inf
1310671.0,7064.0,,129.67743,inf,inf
1313839.0,7096.0,,129.67743,inf,inf
1317700.0,7140.0,,129.67743,inf,inf
1321286.0,7174.0,,129.68092,inf,inf
1324643.0,7208.0,,129.68092,inf,inf
1328467.0,7248.0,,129.68092,inf,inf
1331795.0,7278.0,,129.68092,inf,inf
1335689.0,7308.0,,129.68092,inf,inf
1338290.0,7344.0,,129.68467,inf,inf
1341802.0,7376.0,,129.68467,inf,inf
1345285.0,7407.0,,129.68467,inf,inf
1348898.0,7438.0,,129.68467,inf,inf
1353041.0,7482.0,,129.68467,inf,inf
1356931.0,7512.0,,129.68929,inf,inf
1359557.0,7555.0,,129.69248,inf,inf
1363214.0,7586.0,,129.69248,inf,inf
1366770.0,7619.0,,129.69275,inf,inf
1370463.0,7656.0,,129.69645,inf,inf
1374245.0,7690.0,,129.69645,inf,inf
1378019.0,7722.0,,129.69645,inf,inf
1382057.0,7750.0,,129.69965,inf,inf
1385234.0,7789.0,,129.69965,inf,inf
1387160.0,7790.0,,129.69965,inf,inf
1389084.0,7822.0,,129.69965,inf,inf
1393575.0,7861.0,,129.70103,inf,inf
1397637.0,7897.0,,129.70136,inf,inf
1402040.0,7930.0,,129.70136,inf,inf
1404842.0,7962.0,,129.70136,inf,inf
1408629.0,7999.0,,129.70136,inf,inf
1412206.0,8034.0,,129.703,inf,inf
1414349.0,8035.0,,129.703,inf,inf
1415714.0,8066.0,,129.703,inf,inf
1419353.0,8138.0,,129.703,inf,inf
1422770.0,8178.0,,129.70611,inf,inf
1426531.0,8211.0,,129.70611,inf,inf
1430459.0,8247.0,,129.70611,inf,inf
1433923.0,8347.0,,129.71078,inf,inf
1437097.0,8380.0,,129.71078,inf,inf
1441026.0,8415.0,,129.71078,inf,inf
1445013.0,8460.0,,129.71148,inf,inf
1448518.0,8492.0,,129.71148,inf,inf
1452387.0,8526.0,,129.71148,inf,inf
1455697.0,8570.0,,129.71148,inf,inf
1459471.0,8623.0,,129.71393,inf,inf
1462933.0,8655.0,,129.71766,inf,inf
1465748.0,8712.0,,129.71766,inf,inf
1469710.0,8750.0,,129.71766,inf,inf
1473755.0,8787.0,,129.71766,inf,inf
1477757.0,8827.0,,129.71817,inf,inf
1482093.0,8861.0,,129.72068,inf,inf
1485833.0,8914.0,,129.72411,inf,inf
1486750.0,8915.0,,129.72411,inf,inf
1488816.0,8949.0,,129.72411,inf,inf
1492628.0,8983.0,,129.72411,inf,inf
1496679.0,9019.0,,129.72411,inf,inf
1498431.0,9020.0,,129.72411,inf,inf
1500444.0,9054.0,,129.7256,inf,inf
1502173.0,9055.0,,129.7256,inf,inf
1504536.0,9091.0,,129.7256,inf,inf
1507855.0,9128.0,,129.7256,inf,inf
1512144.0,9164.0,,129.7256,inf,inf
1515997.0,9205.0,,129.7256,inf,inf
1520396.0,9246.0,,129.72983,inf,inf
1522916.0,9283.0,,129.72983,inf,inf
1526897.0,9321.0,,129.72983,inf,inf
1530468.0,9352.0,,129.72983,inf,inf
1532909.0,9387.0,,129.73217,inf,inf
1536659.0,9423.0,,129.73217,inf,inf
1540384.0,9468.0,,129.73217,inf,inf
1544558.0,9505.0,,129.73217,inf,inf
1548220.0,9542.0,,129.73724,inf,inf
1552033.0,9603.0,,129.73724,inf,inf
1555625.0,9642.0,,129.73724,inf,inf
1559475.0,9697.0,,129.73754,inf,inf
1562994.0,9735.0,,129.73928,inf,inf
1566910.0,9771.0,,129.73928,inf,inf
1570688.0,9829.0,,129.73928,inf,inf
1574553.0,9866.0,,129.74128,inf,inf
1578104.0,9906.0,,129.74128,inf,inf
1581973.0,9940.0,,129.74128,inf,inf
1584477.0,9978.0,,129.74265,inf,inf
1588535.0,10022.0,,129.74528,inf,inf
1592447.0,10059.0,,129.74579,inf,inf
1596135.0,10060.0,,129.74764,inf,inf
1596271.0,10094.0,,129.74963,inf,inf
1600386.0,10135.0,,129.74963,inf,inf
1603823.0,10179.0,,129.75176,inf,inf
1604179.0,10180.0,,129.75176,inf,inf
1607613.0,10216.0,,129.75176,inf,inf
1611475.0,10259.0,,129.75176,inf,inf
1614990.0,10297.0,,129.75278,inf,inf
1618623.0,10332.0,,129.75278,inf,inf
1621638.0,10371.0,,129.75278,inf,inf
1625735.0,10410.0,,129.75562,inf,inf
1629088.0,10448.0,,129.75562,inf,inf
1632751.0,10489.0,,129.75562,inf,inf
1635290.0,10528.0,,129.75639,inf,inf
1638280.0,10569.0,,129.75639,inf,inf
1641964.0,10609.0,,129.75639,inf,inf
1645223.0,10610.0,,129.75639,inf,inf
1645387.0,10649.0,,129.75639,inf,inf
1649210.0,10690.0,,129.75639,inf,inf
1652911.0,10732.0,,129.75777,inf,inf
1656531.0,10771.0,,129.75777,inf,inf
1660070.0,10809.0,,129.75777,inf,inf
1663189.0,10810.0,,129.75777,inf,inf
1663763.0,10850.0,,129.75777,inf,inf
1667479.0,10889.0,,129.75777,inf,inf
1667678.0,10890.0,,129.75777,inf,inf
1671129.0,10932.0,,129.76192,inf,inf
1674916.0,10971.0,,129.76192,inf,inf
1678474.0,11007.0,,129.76192,inf,inf
1681340.0,11045.0,,129.76223,inf,inf
1685335.0,11083.0,,129.76223,inf,inf
1689030.0,11123.0,,129.76223,inf,inf
1692754.0,11163.0,,129.76223,inf,inf
1696365.0,11203.0,,129.76585,inf,inf
1699519.0,11237.0,,129.76585,inf,inf
1702625.0,11276.0,,129.76585,inf,inf
1706215.0,11315.0,,129.77116,inf,inf
1709919.0,11354.0,,129.77116,inf,inf
1711485.0,11355.0,,129.77116,inf,inf
1713710.0,11391.0,,129.77116,inf,inf
1717161.0,11429.0,,129.77252,inf,inf
1717288.0,11430.0,,129.77459,inf,inf
1720355.0,11470.0,,129.77466,inf,inf
1724266.0,11517.0,,129.77483,inf,inf
1727104.0,11559.0,,129.77759,inf,inf
1728049.0,11560.0,,129.77759,inf,inf
1730488.0,11598.0,,129.77759,inf,inf
1734048.0,11647.0,,129.77759,inf,inf
1735535.0,11691.0,,129.77863,inf,inf
1739345.0,11735.0,,129.77863,inf,inf
1743091.0,11775.0,,129.77863,inf,inf
1745863.0,11813.0,,129.77863,inf,inf
1749547.0,11854.0,,129.77863,inf,inf
1751495.0,11855.0,,129.77863,inf,inf
1753091.0,11914.0,,129.77863,inf,inf
1754833.0,11915.0,,129.77863,inf,inf
1756423.0,11954.0,,129.77986,inf,inf
1757013.0,11955.0,,129.78166,inf,inf
1760125.0,11997.0,,129.78166,inf,inf
1763606.0,12045.0,,129.78166,inf,inf
1767217.0,12109.0,,129.78166,inf,inf
1769991.0,12148.0,,129.78203,inf,inf
1773614.0,12192.0,,129.78441,inf,inf
1776757.0,12230.0,,129.78441,inf,inf
1780195.0,12274.0,,129.78441,inf,inf
1783785.0,12322.0,,129.78551,inf,inf
1787484.0,12374.0,,129.78692,inf,inf
1790173.0,12375.0,,129.78692,inf,inf
1790633.0,12418.0,,129.78692,inf,inf
1794540.0,12460.0,,129.78749,inf,inf
1798318.0,12500.0,,129.78749,inf,inf
1802022.0,12544.0,,129.78749,inf,inf
1804919.0,12545.0,,129.78749,inf,inf
1805477.0,12584.0,,129.78749,inf,inf
1805768.0,12585.0,,129.78749,inf,inf
1809281.0,12630.0,,129.79002,inf,inf
1812866.0,12681.0,,129.79234,inf,inf
1815962.0,12724.0,,129.79301,inf,inf
1816810.0,12725.0,,129.79301,inf,inf
1819260.0,12768.0,,129.79301,inf,inf
1823119.0,12806.0,,129.79301,inf,inf
1825469.0,12851.0,,129.7954,inf,inf
1829278.0,12895.0,,129.7954,inf,inf
1833074.0,12943.0,,129.7954,inf,inf
1836607.0,12989.0,,129.7954,inf,inf
1839637.0,12990.0,,129.7954,inf,inf
1840337.0,13032.0,,129.7954,inf,inf
1843521.0,13073.0,,129.7954,inf,inf
1847093.0,13118.0,,129.79663,inf,inf
1850859.0,13162.0,,129.79663,inf,inf
1853540.0,13203.0,,129.79663,inf,inf
1857149.0,13242.0,,129.79958,inf,inf
1860822.0,13289.0,,129.79958,inf,inf
1864584.0,13291.0,,129.79958,inf,inf
1864657.0,13335.0,,129.79958,inf,inf
1868154.0,13381.0,,129.80081,inf,inf
1871458.0,13425.0,,129.80215,inf,inf
1874453.0,13472.0,,129.80215,inf,inf
1877924.0,13556.0,,129.80215,inf,inf
1879962.0,13600.0,,129.80299,inf,inf
1882947.0,13650.0,,129.80299,inf,inf
1886438.0,13696.0,,129.80299,inf,inf
1889960.0,13745.0,,129.80549,inf,inf
1893820.0,13788.0,,129.80549,inf,inf
1897314.0,13833.0,,129.80549,inf,inf
1900878.0,13874.0,,129.80549,inf,inf
1903462.0,13875.0,,129.80549,inf,inf
1904105.0,13921.0,,129.80795,inf,inf
1907440.0,13966.0,,129.80795,inf,inf
1911052.0,14010.0,,129.80809,inf,inf
1914231.0,14057.0,,129.80809,inf,inf
1917310.0,14104.0,,129.80809,inf,inf
1920557.0,14149.0,,129.81036,inf,inf
1921649.0,14150.0,,129.81036,inf,inf
1923463.0,14197.0,,129.81036,inf,inf
1926824.0,14246.0,,129.81036,inf,inf
1930669.0,14288.0,,129.81036,inf,inf
1933756.0,14331.0,,129.81336,inf,inf
1937174.0,14377.0,,129.81336,inf,inf
1940653.0,14420.0,,129.81336,inf,inf
1944247.0,14466.0,,129.81336,inf,inf
1947835.0,14511.0,,129.81412,inf,inf
1950538.0,14556.0,,129.81412,inf,inf
1953932.0,14604.0,,129.81412,inf,inf
1955924.0,14605.0,,129.81412,inf,inf
1957724.0,14651.0,,129.816,inf,inf
1961359.0,14696.0,,129.81781,inf,inf
1964635.0,14744.0,,129.81781,inf,inf
1966810.0,14745.0,,129.81781,inf,inf
1966901.0,14791.0,,129.81868,inf,inf
1970003.0,14852.0,,129.81868,inf,inf
1970934.0,14898.0,,129.81868,inf,inf
1974324.0,14943.0,,129.81868,inf,inf
1977890.0,14990.0,,129.81984,inf,inf
1981664.0,15032.0,,129.82183,inf,inf
1985528.0,15079.0,,129.82183,inf,inf
1987512.0,15080.0,,129.82183,inf,inf
1988867.0,15130.0,,129.82184,inf,inf
1991954.0,15176.0,,129.82218,inf,inf
1995958.0,15220.0,,129.82218,inf,inf
1999767.0,15270.0,,129.82218,inf,inf
2003528.0,15314.0,,129.8242,inf,inf
2006501.0,15362.0,,129.8242,inf,inf
2009841.0,15409.0,,129.8242,inf,inf
2010722.0,15410.0,,129.8242,inf,inf
2012184.0,15453.0,,129.82496,inf,inf
2015172.0,15500.0,,129.82569,inf,inf
2018620.0,15547.0,,129.82569,inf,inf
2021843.0,15599.0,,129.82569,inf,inf
2022843.0,15600.0,,129.82569,inf,inf
2024936.0,15647.0,,129.82569,inf,inf
2028433.0,15701.0,,129.82851,inf,inf
2031501.0,15749.0,,129.82851,inf,inf
2034660.0,15815.0,,129.82851,inf,inf
2036902.0,15895.0,,129.82851,inf,inf
2040016.0,15941.0,,129.83131,inf,inf
2043515.0,15991.0,,129.83131,inf,inf
2046971.0,16032.0,,129.83131,inf,inf
2049842.0,16082.0,,129.83131,inf,inf
2052995.0,16130.0,,129.83131,inf,inf
2056105.0,16198.0,,129.83168,inf,inf
2059627.0,16246.0,,129.83501,inf,inf
2063337.0,16295.0,,129.83501,inf,inf
2066532.0,16343.0,,129.83558,inf,inf
2069946.0,16393.0,,129.83577,inf,inf
2073007.0,16441.0,,129.83577,inf,inf
2076352.0,16493.0,,129.83623,inf,inf
2079754.0,16540.0,,129.83623,inf,inf
2082661.0,16589.0,,129.83762,inf,inf
2086024.0,16660.0,,129.83811,inf,inf
2089603.0,16710.0,,129.83811,inf,inf
2093047.0,16758.0,,129.83885,inf,inf
2096406.0,16812.0,,129.83885,inf,inf
2099481.0,16861.0,,129.83885,inf,inf
2102834.0,16909.0,,129.83885,inf,inf
2106197.0,16955.0,,129.84101,inf,inf
2110081.0,17000.0,,129.84101,inf,inf
2113732.0,17051.0,,129.84101,inf,inf
2116942.0,17101.0,,129.84327,inf,inf
2120433.0,17155.0,,129.84401,inf,inf
2123907.0,17203.0,,129.84401,inf,inf
2126180.0,17250.0,,129.84416,inf,inf
2129362.0,17298.0,,129.84478,inf,inf
2132780.0,17344.0,,129.84478,inf,inf
2136346.0,17395.0,,129.84586,inf,inf
2139903.0,17441.0,,129.84586,inf,inf
2142998.0,17492.0,,129.84586,inf,inf
2145606.0,17542.0,,129.84586,inf,inf
2148786.0,17596.0,,129.84734,inf,inf
2152015.0,17656.0,,129.84852,inf,inf
2155159.0,17721.0,,129.84852,inf,inf
2158414.0,17772.0,,129.84852,inf,inf
2160950.0,17825.0,,129.84998,inf,inf
2164409.0,17879.0,,129.84998,inf,inf
2167593.0,17929.0,,129.84998,inf,inf
2170866.0,18071.0,,129.85146,inf,inf
2173854.0,18129.0,,129.85146,inf,inf
2176514.0,18130.0,,129.85146,inf,inf
2176735.0,18181.0,,129.85146,inf,inf
2179523.0,18235.0,,129.85146,inf,inf
2182650.0,18287.0,,129.85337,inf,inf
2185752.0,18502.0,,129.85337,inf,inf
2189139.0,18558.0,,129.85337,inf,inf
2191743.0,18612.0,,129.85337,inf,inf
2195001.0,18665.0,,129.85508,inf,inf
2197796.0,18725.0,,129.85508,inf,inf
2201418.0,18784.0,,129.85508,inf,inf
2204695.0,18836.0,,129.85517,inf,inf
2207042.0,18886.0,,129.85517,inf,inf
2210397.0,18939.0,,129.85517,inf,inf
2213720.0,18988.0,,129.85517,inf,inf
2217086.0,19046.0,,129.85517,inf,inf
2220359.0,19097.0,,129.85517,inf,inf
2223536.0,19145.0,,129.85517,inf,inf
2226554.0,19201.0,,129.85517,inf,inf
2229843.0,19252.0,,129.85517,inf,inf
2233229.0,19296.0,,129.86003,inf,inf
2235387.0,19348.0,,129.86003,inf,inf
2239081.0,19398.0,,129.86003,inf,inf
2242859.0,19461.0,,129.86276,inf,inf
2246384.0,19513.0,,129.86276,inf,inf
2249764.0,19566.0,,129.86276,inf,inf
2253277.0,19622.0,,129.86276,inf,inf
2256410.0,19677.0,,129.86276,inf,inf
2257448.0,19743.0,,129.86276,inf,inf
2260951.0,19792.0,,129.86276,inf,inf
2263767.0,19846.0,,129.86516,inf,inf
2267241.0,19904.0,,129.86516,inf,inf
2270627.0,19961.0,,129.86516,inf,inf
2274060.0,20023.0,,129.86652,inf,inf
2277724.0,20084.0,,129.87,inf,inf
2280133.0,20085.0,,129.87,inf,inf
2280878.0,20134.0,,129.87,inf,inf
2284502.0,20201.0,,129.87,inf,inf
2287788.0,20266.0,,129.87014,inf,inf
2291220.0,20322.0,,129.87078,inf,inf
2294454.0,20375.0,,129.87078,inf,inf
2297970.0,20428.0,,129.87078,inf,inf
2301064.0,20478.0,,129.87384,inf,inf
2304021.0,20530.0,,129.87384,inf,inf
2306703.0,20578.0,,129.87384,inf,inf
2310227.0,20632.0,,129.87419,inf,inf
2313951.0,20687.0,,129.87419,inf,inf
2317701.0,20746.0,,129.87419,inf,inf
2320879.0,20800.0,,129.87419,inf,inf
2324514.0,20857.0,,129.87514,inf,inf
2327927.0,20910.0,,129.87514,inf,inf
2331549.0,20964.0,,129.87514,inf,inf
2333663.0,20965.0,,129.87514,inf,inf
2334776.0,21021.0,,129.87514,inf,inf
2338457.0,21074.0,,129.877,inf,inf
2341121.0,21129.0,,129.877,inf,inf
2345083.0,21210.0,,129.877,inf,inf
2349005.0,21270.0,,129.877,inf,inf
2352752.0,21326.0,,129.87937,inf,inf
2356341.0,21379.0,,129.87937,inf,inf
2360321.0,21436.0,,129.87937,inf,inf
2363898.0,21490.0,,129.88158,inf,inf
2367777.0,21543.0,,129.88158,inf,inf
2370844.0,21608.0,,129.88158,inf,inf
2373565.0,21674.0,,129.88158,inf,inf
2376812.0,21890.0,,129.88158,inf,inf
2380384.0,21951.0,,129.88245,inf,inf
2383955.0,22013.0,,129.8848,inf,inf
2387725.0,22077.0,,129.8848,inf,inf
2390418.0,22196.0,,129.8848,inf,inf
2393888.0,22256.0,,129.88522,inf,inf
2397221.0,22314.0,,129.88711,inf,inf
2400778.0,22367.0,,129.88711,inf,inf
2404106.0,22418.0,,129.88735,inf,inf
2407209.0,22484.0,,129.8875,inf,inf
2407669.0,22485.0,,129.8875,inf,inf
2410736.0,22544.0,,129.8875,inf,inf
2414270.0,22605.0,,129.8875,inf,inf
2417892.0,22662.0,,129.8896,inf,inf
2420898.0,22727.0,,129.8896,inf,inf
2424334.0,22786.0,,129.89052,inf,inf
2427903.0,22874.0,,129.89194,inf,inf
2429982.0,22875.0,,129.89194,inf,inf
2431354.0,22953.0,,129.89194,inf,inf
2434522.0,23053.0,,129.89194,inf,inf
2437971.0,23114.0,,129.89194,inf,inf
2441135.0,23171.0,,129.89264,inf,inf
2444389.0,23300.0,,129.89264,inf,inf
2447760.0,23362.0,,129.89468,inf,inf
2450837.0,23476.0,,129.89495,inf,inf
2454039.0,23534.0,,129.89495,inf,inf
2455437.0,23535.0,,129.89495,inf,inf
2457501.0,23590.0,,129.89495,inf,inf
2460917.0,23659.0,,129.89655,inf,inf
2464114.0,23719.0,,129.89655,inf,inf
2467362.0,23786.0,,129.89655,inf,inf
2469966.0,23854.0,,129.89655,inf,inf
2473271.0,23907.0,,129.89655,inf,inf
2476995.0,23962.0,,129.89674,inf,inf
2481153.0,24018.0,,129.89674,inf,inf
2484330.0,24081.0,,129.89674,inf,inf
2487724.0,24137.0,,129.89674,inf,inf
2490892.0,24588.0,,129.89942,inf,inf
2494185.0,24654.0,,129.89942,inf,inf
2497082.0,24723.0,,129.89942,inf,inf
2500199.0,24791.0,,129.89942,inf,inf
2501273.0,24850.0,,129.90149,inf,inf
2504478.0,24912.0,,129.90149,inf,inf
2507881.0,24971.0,,129.90149,inf,inf
2511068.0,25034.0,,129.90149,inf,inf
2512358.0,25035.0,,129.90149,inf,inf
2514673.0,25120.0,,129.90149,inf,inf
2517744.0,25179.0,,129.90149,inf,inf
2520991.0,25236.0,,129.90149,inf,inf
2524036.0,25303.0,,129.90424,inf,inf
2526846.0,25378.0,,129.90573,inf,inf
2530276.0,25442.0,,129.90573,inf,inf
2533653.0,25507.0,,129.90661,inf,inf
2537320.0,25570.0,,129.90802,inf,inf
2540584.0,25634.0,,129.90866,inf,inf
2543646.0,25694.0,,129.90879,inf,inf
2544153.0,25695.0,,129.90879,inf,inf
2547165.0,25758.0,,129.90886,inf,inf
2550440.0,25817.0,,129.90886,inf,inf
2553740.0,25878.0,,129.90886,inf,inf
2556843.0,25944.0,,129.90906,inf,inf
2560390.0,26002.0,,129.90992,inf,inf
2562839.0,26067.0,,129.90992,inf,inf
2566140.0,26138.0,,129.90992,inf,inf
2569570.0,26203.0,,129.91116,inf,inf
2573317.0,26270.0,,129.91207,inf,inf
2576212.0,26332.0,,129.91207,inf,inf
2579512.0,26398.0,,129.91207,inf,inf
2582322.0,26400.0,,129.91207,inf,inf
2582812.0,26463.0,,129.91292,inf,inf
2586300.0,26565.0,,129.91351,inf,inf
2589797.0,26630.0,,129.91498,inf,inf
2593158.0,26710.0,,129.91498,inf,inf
2596077.0,26778.0,,129.91498,inf,inf
2599565.0,26871.0,,129.91612,inf,inf
2602443.0,26936.0,,129.91612,inf,inf
2605706.0,27050.0,,129.91612,inf,inf
2609252.0,27115.0,,129.91638,inf,inf
2612375.0,27210.0,,129.91709,inf,inf
2615822.0,27274.0,,129.91709,inf,inf
2618196.0,27275.0,,129.91709,inf,inf
2619078.0,27336.0,,129.91815,inf,inf
2622548.0,27415.0,,129.91815,inf,inf
2626151.0,27484.0,,129.91815,inf,inf
2629053.0,27554.0,,129.91961,inf,inf
2632206.0,27629.0,,129.91961,inf,inf
2635406.0,27694.0,,129.91961,inf,inf
2639059.0,27764.0,,129.92022,inf,inf
2640218.0,27765.0,,129.92022,inf,inf
2642315.0,27826.0,,129.92022,inf,inf
2645594.0,27896.0,,129.92191,inf,inf
2649036.0,27969.0,,129.92191,inf,inf
2649695.0,27970.0,,129.92191,inf,inf
2651927.0,28036.0,,129.92191,inf,inf
2655025.0,28101.0,,129.92191,inf,inf
2658860.0,28161.0,,129.92351,inf,inf
2661626.0,28233.0,,129.92351,inf,inf
2664893.0,28303.0,,129.92351,inf,inf
2668573.0,28374.0,,129.92351,inf,inf
2670540.0,28375.0,,129.92351,inf,inf
2672072.0,28437.0,,129.92413,inf,inf
2675474.0,28502.0,,129.92413,inf,inf
2678545.0,28566.0,,129.92413,inf,inf
2681198.0,28625.0,,129.92413,inf,inf
2684694.0,28700.0,,129.92624,inf,inf
2687764.0,28783.0,,129.92624,inf,inf
2691667.0,28800.0,,129.92624,inf,inf
2693186.0,28801.48,,129.926243779,inf,


==> Poormond-48_Steps-Day_24-UB-BT-TS-R.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,10.0,,126.07801,inf,inf
733.0,15.0,,126.61869,inf,inf
3085.0,20.0,,126.63891,inf,inf
5606.0,25.0,,126.63891,inf,inf
6557.0,31.0,,126.63891,inf,inf
7110.0,39.0,,126.63891,inf,inf
7541.0,42.0,,126.63891,inf,inf
8909.0,45.0,,126.63891,inf,inf
10457.0,53.0,,126.63891,inf,inf
11848.0,56.0,,126.63891,inf,inf
13854.0,61.0,,126.64082,inf,inf
15009.0,65.0,,126.64082,inf,inf
17879.0,70.0,,126.64082,inf,inf
18697.0,75.0,,126.64082,inf,inf
19602.0,113.0,,126.64082,inf,inf
19604.0,116.0,,126.64082,inf,inf
19611.0,120.0,,126.76425,inf,inf
19632.0,125.0,,127.20193,inf,inf
19638.0,144.0,,127.20373,inf,inf
19640.0,156.0,,127.20547,inf,inf
19644.0,169.0,,127.21934,inf,inf
19652.0,173.0,,127.38269,inf,inf
19700.0,176.0,,127.45846,inf,inf
19892.0,184.0,,127.70115,inf,inf
19956.0,185.0,,127.70115,inf,inf
20767.0,190.0,,127.72156,inf,inf
21989.0,195.0,,127.72156,inf,inf
23838.0,200.0,,127.72156,inf,inf
26570.0,205.0,,127.72156,inf,inf
28096.0,213.0,,127.72156,inf,inf
28596.0,215.0,,127.72156,inf,inf
29771.0,233.0,,127.72156,inf,inf
30409.0,236.0,,127.72156,inf,inf
31077.0,240.0,,127.72156,inf,inf
31822.0,245.0,,127.72156,inf,inf
32431.0,252.0,,127.72156,inf,inf
33214.0,262.0,,127.72156,inf,inf
34529.0,266.0,,127.72156,inf,inf
36179.0,270.0,,127.72156,inf,inf
37024.0,278.0,,127.72156,inf,inf
37771.0,282.0,,127.72156,inf,inf
39555.0,286.0,,127.72156,inf,inf
40480.0,290.0,,127.72156,inf,inf
41099.0,299.0,,127.72156,inf,inf
42356.0,308.0,,127.72156,inf,inf
43733.0,312.0,,127.77771,inf,inf
44925.0,329.0,,127.77771,inf,inf
46380.0,340.0,,127.77771,inf,inf
49017.0,353.0,,127.77771,inf,inf
50535.0,361.0,,127.77771,inf,inf
52075.0,365.0,,127.77771,inf,inf
53569.0,370.0,,127.77771,inf,inf
57042.0,381.0,,127.85787,inf,inf
58526.0,386.0,,127.85787,inf,inf
60698.0,391.0,,127.85787,inf,inf
62956.0,395.0,,127.85787,inf,inf
65671.0,401.0,,127.85787,inf,inf
68077.0,406.0,,127.98443,inf,inf
70868.0,411.0,,127.98443,inf,inf
73539.0,420.0,,127.98443,inf,inf
76406.0,425.0,,127.98443,inf,inf
79250.0,431.0,,127.98853,inf,inf
82069.0,437.0,,128.15803,inf,inf
84785.0,444.0,,128.15803,inf,inf
87537.0,455.0,,128.15803,inf,inf
90632.0,463.0,,128.15803,inf,inf
93942.0,481.0,,128.15912,inf,inf
97516.0,495.0,,128.21275,inf,inf
101096.0,502.0,,128.21275,inf,inf
104807.0,512.0,,128.21688,inf,inf
108758.0,532.0,,128.21688,inf,inf
112612.0,540.0,,128.21688,inf,inf
115743.0,549.0,,128.21688,inf,inf
120510.0,558.0,,128.26865,inf,inf
125256.0,567.0,,128.26865,inf,inf
129685.0,578.0,,128.26865,inf,inf
133648.0,588.0,,128.43701,inf,inf
138923.0,598.0,,128.43701,inf,inf
144849.0,609.0,,128.45981,inf,inf
145136.0,610.0,,128.49562,inf,inf
150410.0,641.0,,128.49562,inf,inf
155404.0,653.0,,128.49562,inf,inf
161516.0,669.0,,128.55036,inf,inf
166895.0,686.0,,128.59682,inf,inf
173128.0,704.0,,128.59682,inf,inf
179203.0,721.0,,128.59801,inf,inf
186068.0,735.0,,128.62002,inf,inf
191751.0,748.0,,128.64908,inf,inf
198228.0,763.0,,128.64908,inf,inf
204723.0,775.0,,128.64908,inf,inf
211442.0,798.0,,128.69082,inf,inf
217489.0,817.0,,128.69082,inf,inf
223571.0,831.0,,128.72649,inf,inf
230181.0,869.0,,128.73851,inf,inf
230532.0,870.0,,128.73851,inf,inf
235115.0,885.0,,128.74438,inf,inf
240509.0,899.0,,128.76342,inf,inf
242049.0,900.0,,128.76342,inf,inf
246256.0,913.0,,128.76797,inf,inf
251617.0,926.0,,128.76797,inf,inf
256294.0,944.0,,128.76797,inf,inf
257152.0,945.0,,128.76797,inf,inf
261885.0,969.0,,128.80104,inf,inf
267688.0,982.0,,128.80104,inf,inf
273039.0,1011.0,,128.80104,inf,inf
277045.0,1030.0,,128.80104,inf,inf
282285.0,1046.0,,128.83269,inf,inf
287543.0,1059.0,,128.84534,inf,inf
292336.0,1073.0,,128.84534,inf,inf
296404.0,1090.0,,128.88695,inf,inf
301010.0,1108.0,,128.88695,inf,inf
306036.0,1121.0,,128.88695,inf,inf
309600.0,1134.0,,128.88695,inf,inf
314478.0,1155.0,,128.90092,inf,inf
319706.0,1177.0,,128.90688,inf,inf
324827.0,1194.0,,128.90688,inf,inf
329573.0,1212.0,,128.90688,inf,inf
334380.0,1233.0,,128.92954,inf,inf
338640.0,1259.0,,128.92954,inf,inf
343240.0,1273.0,,128.96574,inf,inf
346939.0,1290.0,,128.96574,inf,inf
352082.0,1306.0,,128.97357,inf,inf
356471.0,1320.0,,128.98087,inf,inf
359702.0,1335.0,,128.98087,inf,inf
364162.0,1357.0,,128.98545,inf,inf
368771.0,1381.0,,128.98721,inf,inf
373213.0,1398.0,,128.98721,inf,inf
378332.0,1420.0,,129.00327,inf,inf
382622.0,1435.0,,129.00327,inf,inf
386592.0,1452.0,,129.00327,inf,inf
391127.0,1474.0,,129.02863,inf,inf
391249.0,1475.0,,129.02863,inf,inf
395692.0,1497.0,,129.02863,inf,inf
400125.0,1513.0,,129.0324,inf,inf
403557.0,1537.0,,129.0324,inf,inf
408428.0,1562.0,,129.0324,inf,inf
413055.0,1589.0,,129.05111,inf,inf
417591.0,1613.0,,129.05111,inf,inf
422114.0,1627.0,,129.05111,inf,inf
425743.0,1644.0,,129.05751,inf,inf
430751.0,1659.0,,129.05751,inf,inf
430995.0,1659.0,0.113,129.05751,146.2768171609075,17.219307160907505
430999.0,1659.0,0.113,129.05751,146.26977914940517,17.21226914940516
431001.0,1659.0,0.113,129.05751,146.24245519152,17.18494519152
432996.0,1660.0,0.113,129.05751,146.24245519152,17.18494519152
436128.0,1676.0,0.113,129.05751,146.24245519152,17.18494519152
436304.0,1703.0,0.113,129.06985,146.24245519152,17.172605191520006
436590.0,1703.0,0.11199999999999999,129.06985,146.24245519152,17.172605191520006
436772.0,1703.0,0.106,129.06985,145.32125832809012,16.251408328090122
437328.0,1703.0,0.10300000000000001,129.06985,144.8519573336979,15.782107333697894
438493.0,1704.0,0.096,129.06985,143.54803299901263,14.478182999012631
440000.0,1720.0,0.096,129.06985,143.54803299901263,14.478182999012631
440113.0,1733.0,0.0959,129.08527,143.54803299901263,14.462762999012625
444855.0,1755.0,0.0958,129.09312,143.54803299901263,14.454912999012635
445117.0,1773.0,0.0958,129.09919,143.54803299901263,14.44884299901264
449069.0,1790.0,0.0956,129.11851,143.54803299901263,14.429522999012647
453181.0,1801.0,0.0956,129.12124,143.54803299901263,14.426792999012633
456959.0,1819.0,0.09550000000000002,129.13773,143.54803299901263,14.410302999012629
456992.0,1819.0,0.0947,129.13773,143.43539095268034,14.297660952680332
457021.0,1820.0,0.0947,129.13773,143.43539095268034,14.297660952680332
457285.0,1831.0,0.09460000000000002,129.14028,143.43539095268034,14.295110952680346
460936.0,1843.0,0.09460000000000002,129.14057,143.43539095268034,14.29482095268034
465587.0,1857.0,0.09460000000000002,129.14057,143.43539095268034,14.29482095268034
470678.0,1870.0,0.09460000000000002,129.15027,143.43539095268034,14.28512095268033
475714.0,1886.0,0.09460000000000002,129.15027,143.43539095268034,14.28512095268033
481073.0,1909.0,0.0945,129.15826,143.43539095268034,14.277130952680324
485665.0,1925.0,0.0944,129.17118,143.43539095268034,14.264210952680344
489381.0,1941.0,0.0944,129.17921,143.43539095268034,14.256180952680324
493207.0,1955.0,0.0943,129.18254,143.43539095268034,14.252850952680348
496820.0,1966.0,0.0943,129.19179,143.43539095268034,14.243600952680339
500595.0,1982.0,0.0942,129.20518,143.43539095268034,14.230210952680324
504633.0,1994.0,0.0942,129.20724,143.43539095268034,14.228150952680323
508554.0,2006.0,0.0942,129.20724,143.43539095268034,14.228150952680323
512698.0,2019.0,0.094,129.22666,143.43539095268034,14.208730952680327
514957.0,2020.0,0.0928,129.23309,143.2016552775132,13.968565277513193
516730.0,2029.0,0.0928,129.23309,143.2016552775132,13.968565277513193
519502.0,2030.0,0.0928,129.23309,143.2016552775132,13.968565277513193
520504.0,2042.0,0.09269999999999999,129.24528,143.2016552775132,13.956375277513189
524237.0,2061.0,0.0926,129.25571,143.2016552775132,13.945945277513204
528636.0,2083.0,0.0926,129.2562,143.2016552775132,13.94545527751319
532874.0,2095.0,0.0925,129.26545,143.2016552775132,13.93620527751321
536833.0,2108.0,0.0925,129.27751,143.2016552775132,13.92414527751319
540711.0,2119.0,0.09240000000000001,129.28102,143.2016552775132,13.920635277513185
540848.0,2120.0,0.09240000000000001,129.28102,143.2016552775132,13.920635277513185
544837.0,2132.0,0.09240000000000001,129.28589,143.2016552775132,13.915765277513202
549101.0,2151.0,0.09230000000000001,129.29793,143.2016552775132,13.903725277513189
551132.0,2162.0,0.09230000000000001,129.29793,143.2016552775132,13.903725277513189
554493.0,2176.0,0.09230000000000001,129.30118,143.2016552775132,13.900475277513209
557822.0,2186.0,0.0922,129.30924,143.2016552775132,13.892415277513209
561352.0,2196.0,0.0922,129.31459,143.2016552775132,13.887065277513187
565084.0,2218.0,0.09210000000000002,129.32313,143.2016552775132,13.878525277513205
568946.0,2241.0,0.09210000000000002,129.33056,143.2016552775132,13.871095277513206
573220.0,2264.0,0.09210000000000002,129.33095,143.2016552775132,13.870705277513196
573662.0,2265.0,0.09210000000000002,129.33177,143.2016552775132,13.869885277513191
577854.0,2278.0,0.09210000000000002,129.33177,143.2016552775132,13.869885277513191
582025.0,2293.0,0.09210000000000002,129.33311,143.2016552775132,13.868545277513192
586197.0,2303.0,0.092,129.34827,143.2016552775132,13.853385277513183
590078.0,2318.0,0.0919,129.3565,143.2016552775132,13.845155277513186
593603.0,2330.0,0.09179999999999999,129.36483,143.2016552775132,13.836825277513185
596741.0,2330.0,0.0897,129.36827,142.87783415706426,13.509564157064261
597268.0,2347.0,0.0897,129.36839,142.87783415706426,13.509444157064252
600822.0,2377.0,0.0897,129.37405,142.87783415706426,13.503784157064246
605046.0,2394.0,0.0897,129.38139,142.87783415706426,13.496444157064246
609462.0,2409.0,0.08960000000000001,129.38555,142.87783415706426,13.492284157064262
613979.0,2429.0,0.08960000000000001,129.39335,142.87783415706426,13.484484157064259
618803.0,2444.0,0.08960000000000001,129.39457,142.87783415706426,13.48326415706427
620813.0,2445.0,0.08960000000000001,129.39457,142.87783415706426,13.48326415706427
623477.0,2456.0,0.08960000000000001,129.39632,142.87783415706426,13.481514157064254
627607.0,2468.0,0.0895,129.40709,142.87783415706426,13.470744157064246
631923.0,2480.0,0.0895,129.4074,142.87783415706426,13.470434157064261
636725.0,2498.0,0.0895,129.4074,142.87783415706426,13.470434157064261
642411.0,2526.0,0.0894,129.41694,142.87783415706426,13.460894157064246
646789.0,2541.0,0.0894,129.41814,142.87783415706426,13.459694157064263
651782.0,2564.0,0.0894,129.41814,142.87783415706426,13.459694157064263
656364.0,2576.0,0.0893,129.42778,142.87783415706426,13.450054157064244
660592.0,2590.0,0.0893,129.43587,142.87783415706426,13.441964157064263
665231.0,2619.0,0.0892,129.44058,142.87783415706426,13.437254157064245
669403.0,2632.0,0.0892,129.44142,142.87783415706426,13.436414157064263
673986.0,2643.0,0.0892,129.45215,142.87783415706426,13.425684157064268
678294.0,2662.0,0.0891,129.45355,142.87783415706426,13.42428415706425
683163.0,2679.0,0.0891,129.45502,142.87783415706426,13.422814157064266
685106.0,2680.0,0.0891,129.45989,142.87783415706426,13.417944157064255
687167.0,2713.0,0.0891,129.45989,142.87783415706426,13.417944157064255
687343.0,2729.0,0.0891,129.45995,142.87783415706426,13.417884157064265
692243.0,2753.0,0.0891,129.45995,142.87783415706426,13.417884157064265
696807.0,2768.0,0.0891,129.4625,142.87783415706426,13.415334157064251
700803.0,2784.0,0.08900000000000001,129.47721,142.87783415706426,13.400624157064243
704789.0,2799.0,0.08900000000000001,129.47744,142.87783415706426,13.400394157064255
708626.0,2820.0,0.08900000000000001,129.479,142.87783415706426,13.398834157064243
712516.0,2833.0,0.0889,129.48565,142.87783415706426,13.392184157064264
716624.0,2858.0,0.0889,129.4861,142.87783415706426,13.391734157064263
720711.0,2890.0,0.0889,129.49081,142.87783415706426,13.387024157064246
724820.0,2907.0,0.0889,129.49306,142.87783415706426,13.384774157064243
725678.0,2921.0,0.0889,129.49372,142.87783415706426,13.38411415706426
730358.0,2935.0,0.0888,129.4998,142.87783415706426,13.378034157064263
734893.0,2947.0,0.0888,129.50185,142.87783415706426,13.375984157064266
738169.0,2974.0,0.0888,129.50738,142.87783415706426,13.370454157064245
743059.0,2992.0,0.0888,129.50817,142.87783415706426,13.36966415706425
747712.0,3026.0,0.08869999999999999,129.51429,142.87783415706426,13.363544157064268
752053.0,3042.0,0.08869999999999999,129.51718,142.87783415706426,13.36065415706426
756949.0,3056.0,0.08869999999999999,129.51718,142.87783415706426,13.36065415706426
761597.0,3072.0,0.0886,129.52588,142.87783415706426,13.351954157064256
765588.0,3087.0,0.0886,129.5304,142.87783415706426,13.34743415706427
770073.0,3113.0,0.0886,129.53609,142.87783415706426,13.341744157064255
774752.0,3129.0,0.0885,129.53887,142.87783415706426,13.338964157064254
779170.0,3145.0,0.0885,129.54106,142.87783415706426,13.33677415706427
782823.0,3162.0,0.0885,129.54634,142.87783415706426,13.33149415706427
787454.0,3177.0,0.0885,129.55168,142.87783415706426,13.326154157064252
792318.0,3195.0,0.0884,129.55622,142.87783415706426,13.32161415706426
797016.0,3211.0,0.0884,129.56457,142.87783415706426,13.313264157064253
801690.0,3227.0,0.0883,129.56789,142.87783415706426,13.309944157064251
806587.0,3270.0,0.0883,129.56945,142.87783415706426,13.308384157064268
812226.0,3306.0,0.0883,129.57201,142.87783415706426,13.30582415706425
817470.0,3330.0,0.0883,129.57454,142.87783415706426,13.303294157064244
822006.0,3343.0,0.0883,129.57711,142.87783415706426,13.300724157064252
823528.0,3359.0,0.0883,129.58041,142.87783415706426,13.297424157064256
827212.0,3375.0,0.0882,129.58304,142.87783415706426,13.294794157064246
831889.0,3398.0,0.0882,129.58709,142.87783415706426,13.290744157064267
836682.0,3421.0,0.0882,129.59118,142.87783415706426,13.286654157064248
840981.0,3443.0,0.08810000000000001,129.59599,142.87783415706426,13.281844157064256
845789.0,3462.0,0.08810000000000001,129.60139,142.87783415706426,13.276444157064248
850625.0,3477.0,0.08810000000000001,129.60415,142.87783415706426,13.273684157064253
855411.0,3492.0,0.08810000000000001,129.60719,142.87783415706426,13.270644157064254
859720.0,3510.0,0.08800000000000001,129.61147,142.87783415706426,13.26636415706426
864774.0,3533.0,0.08800000000000001,129.61169,142.87783415706426,13.266144157064247
870093.0,3581.0,0.08800000000000001,129.61551,142.87783415706426,13.262324157064256
874316.0,3596.0,0.08800000000000001,129.62067,142.87783415706426,13.257164157064267
879319.0,3617.0,0.08800000000000001,129.62297,142.87783415706426,13.254864157064247
883831.0,3631.0,0.08789999999999999,129.62911,142.87783415706426,13.24872415706426
888547.0,3649.0,0.08789999999999999,129.63292,142.87783415706426,13.244914157064244
893581.0,3666.0,0.08779999999999999,129.63837,142.87783415706426,13.239464157064248
898105.0,3714.0,0.08779999999999999,129.6427,142.87783415706426,13.235134157064266
903979.0,3749.0,0.08779999999999999,129.64366,142.87783415706426,13.234174157064245
907190.0,3750.0,0.08779999999999999,129.64849,142.87783415706426,13.229344157064247
909004.0,3764.0,0.08779999999999999,129.64856,142.87783415706426,13.229274157064253
914038.0,3783.0,0.0877,129.65301,142.87783415706426,13.224824157064262
919189.0,3812.0,0.0877,129.65338,142.87783415706426,13.224454157064258
924117.0,3827.0,0.0877,129.65373,142.87783415706426,13.22410415706426
924118.0,3827.0,0.0877,129.65373,142.87783415706426,13.22410415706426
924440.0,3828.0,0.0877,129.65373,142.87783415706426,13.22410415706426
924744.0,3828.0,0.0877,129.65373,142.87783415706426,13.22410415706426
925668.0,3828.0,0.0877,129.65373,142.87783415706426,13.22410415706426
926241.0,3844.0,0.0877,129.65674,142.87783415706426,13.221094157064243
930632.0,3858.0,0.0877,129.6591,142.87783415706426,13.218734157064262
935236.0,3882.0,0.0877,129.6594,142.87783415706426,13.218434157064252
939951.0,3897.0,0.0877,129.66497,142.87783415706426,13.212864157064246
944671.0,3914.0,0.0876,129.66923,142.87783415706426,13.208604157064258
949898.0,3934.0,0.0876,129.67206,142.87783415706426,13.205774157064269
955370.0,3979.0,0.0876,129.67492,142.87783415706426,13.20291415706427
960215.0,4003.0,0.0876,129.6787,142.87783415706426,13.199134157064265
964852.0,4034.0,0.08750000000000001,129.68146,142.87783415706426,13.19637415706427
965187.0,4054.0,0.08750000000000001,129.68149,142.87783415706426,13.19634415706426
969874.0,4075.0,0.08750000000000001,129.68371,142.87783415706426,13.194124157064266
974962.0,4117.0,0.08750000000000001,129.68693,142.87783415706426,13.190904157064267
980050.0,4145.0,0.08750000000000001,129.68693,142.87783415706426,13.190904157064267
986094.0,4165.0,0.08750000000000001,129.69164,142.87783415706426,13.18619415706425
991212.0,4196.0,0.08750000000000001,129.693,142.87783415706426,13.184834157064245
996414.0,4215.0,0.0874,129.6985,142.87783415706426,13.179334157064261
1001572.0,4234.0,0.0874,129.69956,142.87783415706426,13.178274157064266
1007133.0,4252.0,0.0874,129.70054,142.87783415706426,13.177294157064267
1012163.0,4270.0,0.0874,129.70054,142.87783415706426,13.177294157064267
1016465.0,4290.0,0.0874,129.70092,142.87783415706426,13.17691415706426
1021719.0,4306.0,0.0873,129.71153,142.87783415706426,13.166304157064246
1026440.0,4331.0,0.0873,129.71678,142.87783415706426,13.161054157064257
1031783.0,4354.0,0.0873,129.71729,142.87783415706426,13.160544157064265
1038116.0,4373.0,0.0873,129.71961,142.87783415706426,13.158224157064268
1043500.0,4390.0,0.0873,129.71974,142.87783415706426,13.158094157064255
1047647.0,4417.0,0.08720000000000001,129.72373,142.87783415706426,13.154104157064268
1052115.0,4431.0,0.08720000000000001,129.72702,142.87783415706426,13.150814157064247
1057053.0,4446.0,0.08720000000000001,129.73119,142.87783415706426,13.146644157064259
1062088.0,4462.0,0.08720000000000001,129.73359,142.87783415706426,13.144244157064264
1067418.0,4483.0,0.08720000000000001,129.7372,142.87783415706426,13.140634157064255
1072381.0,4500.0,0.08710000000000001,129.73912,142.87783415706426,13.138714157064243
1077714.0,4514.0,0.08710000000000001,129.74145,142.87783415706426,13.13638415706427
1082645.0,4533.0,0.08710000000000001,129.74356,142.87783415706426,13.134274157064254
1087730.0,4555.0,0.08710000000000001,129.74674,142.87783415706426,13.131094157064268
1092077.0,4578.0,0.08710000000000001,129.7494,142.87783415706426,13.128434157064248
1097152.0,4595.0,0.08710000000000001,129.75011,142.87783415706426,13.12772415706425
1101542.0,4614.0,0.087,129.75434,142.87783415706426,13.123494157064243
1106848.0,4629.0,0.087,129.75798,142.87783415706426,13.119854157064253
1107726.0,4630.0,0.087,129.75821,142.87783415706426,13.119624157064266
1111969.0,4644.0,0.087,129.76047,142.87783415706426,13.117364157064259
1117069.0,4661.0,0.087,129.76363,142.87783415706426,13.11420415706425
1122332.0,4686.0,0.08689999999999999,129.76625,142.87783415706426,13.111584157064243
1124850.0,4715.0,0.08689999999999999,129.76625,142.87783415706426,13.111584157064243
1130290.0,4735.0,0.08689999999999999,129.76688,142.87783415706426,13.11095415706427
1135180.0,4769.0,0.08689999999999999,129.76729,142.87783415706426,13.110544157064254
1139524.0,4825.0,0.08689999999999999,129.77035,142.87783415706426,13.107484157064249
1145345.0,4856.0,0.08689999999999999,129.77363,142.87783415706426,13.10420415706426
1150807.0,4876.0,0.08689999999999999,129.77668,142.87783415706426,13.101154157064258
1156199.0,4895.0,0.08689999999999999,129.77678,142.87783415706426,13.101054157064254
1161303.0,4919.0,0.0868,129.78079,142.87783415706426,13.09704415706426
1166547.0,4940.0,0.0868,129.78367,142.87783415706426,13.094164157064256
1171226.0,4957.0,0.0868,129.78576,142.87783415706426,13.092074157064246
1175917.0,4977.0,0.0868,129.78803,142.87783415706426,13.089804157064265
1181807.0,4995.0,0.0868,129.79079,142.87783415706426,13.08704415706427
1187080.0,5010.0,0.0867,129.7948,142.87783415706426,13.083034157064247
1192458.0,5031.0,0.0867,129.79722,142.87783415706426,13.080614157064247
1197825.0,5048.0,0.0867,129.79842,142.87783415706426,13.079414157064264
1202590.0,5064.0,0.0867,129.80268,142.87783415706426,13.075154157064247
1207843.0,5088.0,0.0867,129.80506,142.87783415706426,13.07277415706426
1209314.0,5119.0,0.0867,129.80539,142.87783415706426,13.072444157064268
1214449.0,5141.0,0.0867,129.80584,142.87783415706426,13.071994157064267
1219899.0,5189.0,0.0867,129.8076,142.87783415706426,13.070234157064249
1220136.0,5231.0,0.0867,129.80763,142.87783415706426,13.070204157064268
1225308.0,5252.0,0.0866,129.81102,142.87783415706426,13.066814157064243
1231688.0,5283.0,0.0866,129.81102,142.87783415706426,13.066814157064243
1233206.0,5301.0,0.0866,129.81293,142.87783415706426,13.064904157064262
1238019.0,5324.0,0.0866,129.81421,142.87783415706426,13.063624157064254
1244108.0,5339.0,0.0866,129.81591,142.87783415706426,13.061924157064254
1249087.0,5358.0,0.0866,129.81939,142.87783415706426,13.058444157064258
1254706.0,5375.0,0.08650000000000001,129.82413,142.87783415706426,13.05370415706426
1260189.0,5392.0,0.08650000000000001,129.82655,142.87783415706426,13.05128415706426
1265819.0,5413.0,0.08650000000000001,129.82823,142.87783415706426,13.049604157064266
1271567.0,5433.0,0.08650000000000001,129.82832,142.87783415706426,13.049514157064266
1278052.0,5454.0,0.08650000000000001,129.82885,142.87783415706426,13.048984157064268
1280758.0,5455.0,0.08650000000000001,129.82906,142.87783415706426,13.048774157064258
1284913.0,5477.0,0.08650000000000001,129.83015,142.87783415706426,13.047684157064253
1290292.0,5498.0,0.08650000000000001,129.83374,142.87783415706426,13.04409415706425
1295721.0,5517.0,0.08650000000000001,129.83547,142.87783415706426,13.04236415706427
1301352.0,5534.0,0.0864,129.83729,142.87783415706426,13.04054415706426
1305229.0,5560.0,0.0864,129.83973,142.87783415706426,13.038104157064254
1310563.0,5580.0,0.0864,129.84126,142.87783415706426,13.036574157064251
1316182.0,5602.0,0.0864,129.84126,142.87783415706426,13.036574157064251
1322353.0,5622.0,0.0864,129.84538,142.87783415706426,13.032454157064251
1327986.0,5639.0,0.0864,129.84754,142.87783415706426,13.030294157064247
1333267.0,5661.0,0.0864,129.85111,142.87783415706426,13.026724157064251
1338995.0,5690.0,0.08630000000000002,129.85131,142.87783415706426,13.026524157064244
1344846.0,5712.0,0.08630000000000002,129.85509,142.87783415706426,13.022744157064267
1350681.0,5741.0,0.08630000000000002,129.85509,142.87783415706426,13.022744157064267
1356526.0,5776.0,0.08630000000000002,129.85589,142.87783415706426,13.021944157064269
1362391.0,5804.0,0.08630000000000002,129.859,142.87783415706426,13.018834157064248
1367586.0,5819.0,0.08630000000000002,129.86028,142.87783415706426,13.017554157064268
1368230.0,5820.0,0.08630000000000002,129.8618,142.87783415706426,13.016034157064269
1372177.0,5836.0,0.08630000000000002,129.86222,142.87783415706426,13.015614157064249
1377686.0,5853.0,0.08630000000000002,129.86454,142.87783415706426,13.013294157064252
1382509.0,5870.0,0.0862,129.86763,142.87783415706426,13.010204157064265
1387740.0,5917.0,0.0862,129.87101,142.87783415706426,13.006824157064244
1393315.0,5944.0,0.0862,129.87132,142.87783415706426,13.00651415706426
1398188.0,5945.0,0.0862,129.87132,142.87783415706426,13.00651415706426
1400236.0,5967.0,0.0862,129.87214,142.87783415706426,13.005694157064255
1405911.0,5985.0,0.0862,129.87389,142.87783415706426,13.003944157064268
1410695.0,6007.0,0.0862,129.8787,142.87783415706426,12.999134157064248
1416196.0,6026.0,0.0862,129.87945,142.87783415706426,12.998384157064265
1420873.0,6044.0,0.0861,129.881,142.87783415706426,12.996834157064256
1426012.0,6092.0,0.0861,129.8835,142.87783415706426,12.994334157064259
1431595.0,6141.0,0.0861,129.88703,142.87783415706426,12.990804157064247
1437294.0,6164.0,0.0861,129.88724,142.87783415706426,12.990594157064265
1439483.0,6181.0,0.0861,129.88786,142.87783415706426,12.989974157064268
1444652.0,6203.0,0.0861,129.88909,142.87783415706426,12.988744157064247
1449410.0,6223.0,0.0861,129.89126,142.87783415706426,12.986574157064268
1454681.0,6242.0,0.086,129.89525,142.87783415706426,12.982584157064252
1459941.0,6297.0,0.086,129.8967,142.87783415706426,12.981134157064247
1465023.0,6314.0,0.086,129.89758,142.87783415706426,12.980254157064252
1470409.0,6344.0,0.086,129.90195,142.87783415706426,12.975884157064257
1471541.0,6386.0,0.086,129.90199,142.87783415706426,12.975844157064245
1475841.0,6407.0,0.086,129.90227,142.87783415706426,12.97556415706427
1481009.0,6424.0,0.086,129.90633,142.87783415706426,12.97150415706426
1482519.0,6425.0,0.086,129.90673,142.87783415706426,12.971104157064246
1486650.0,6449.0,0.0859,129.90799,142.87783415706426,12.969844157064244
1494631.0,6475.0,0.0859,129.90824,142.87783415706426,12.96959415706425
1500963.0,6495.0,0.0859,129.90935,142.87783415706426,12.968484157064267
1505496.0,6537.0,0.0859,129.91157,142.87783415706426,12.966264157064245
1511948.0,6554.0,0.0859,129.91202,142.87783415706426,12.965814157064244
1513572.0,6555.0,0.0859,129.91292,142.87783415706426,12.964914157064243
1517548.0,6579.0,0.0859,129.91325,142.87783415706426,12.964584157064252
1522773.0,6603.0,0.0859,129.91662,142.87783415706426,12.961214157064262
1528395.0,6624.0,0.0859,129.91684,142.87783415706426,12.960994157064249
1531044.0,6625.0,0.0859,129.91803,142.87783415706426,12.95980415706427
1533801.0,6645.0,0.0859,129.91935,142.87783415706426,12.958484157064248
1538954.0,6670.0,0.0859,129.92196,142.87783415706426,12.955874157064244
1544027.0,6690.0,0.0858,129.9239,142.87783415706426,12.953934157064253
1549460.0,6709.0,0.0858,129.92565,142.87783415706426,12.952184157064266
1554555.0,6734.0,0.0858,129.92688,142.87783415706426,12.950954157064245
1560427.0,6769.0,0.0858,129.9275,142.87783415706426,12.950334157064248
1565764.0,6810.0,0.0858,129.93116,142.87783415706426,12.946674157064251
1571565.0,6831.0,0.0858,129.93132,142.87783415706426,12.946514157064257
1573433.0,6857.0,0.0858,129.93221,142.87783415706426,12.945624157064259
1578516.0,6880.0,0.0858,129.93286,142.87783415706426,12.944974157064252
1584192.0,6898.0,0.0858,129.93528,142.87783415706426,12.94255415706425
1589666.0,6920.0,0.0857,129.93864,142.87783415706426,12.939194157064264
1595608.0,6945.0,0.0857,129.94056,142.87783415706426,12.937274157064252
1601506.0,6962.0,0.0857,129.94171,142.87783415706426,12.936124157064256
1606357.0,7001.0,0.0857,129.94429,142.87783415706426,12.933544157064262
1611816.0,7022.0,0.0857,129.94545,142.87783415706426,12.932384157064263
1616449.0,7039.0,0.0857,129.94681,142.87783415706426,12.931024157064257
1622101.0,7058.0,0.0857,129.94968,142.87783415706426,12.928154157064256
1627715.0,7077.0,0.0857,129.95044,142.87783415706426,12.92739415706427
1634292.0,7106.0,0.08560000000000001,129.95177,142.87783415706426,12.926064157064246
1640611.0,7134.0,0.08560000000000001,129.95329,142.87783415706426,12.924544157064247
1646419.0,7156.0,0.08560000000000001,129.95419,142.87783415706426,12.923644157064246
1652001.0,7176.0,0.08560000000000001,129.95568,142.87783415706426,12.922154157064256
1657042.0,7202.0,0.08560000000000001,129.95594,142.87783415706426,12.921894157064258
1663232.0,7221.0,0.08560000000000001,129.95903,142.87783415706426,12.918804157064244
1669381.0,7239.0,0.08560000000000001,129.96095,142.87783415706426,12.91688415706426
1675490.0,7260.0,0.08560000000000001,129.96251,142.87783415706426,12.915324157064248
1681170.0,7282.0,0.08560000000000001,129.96417,142.87783415706426,12.913664157064261
1686859.0,7305.0,0.08560000000000001,129.96431,142.87783415706426,12.913524157064245
1692825.0,7326.0,0.0855,129.96631,142.87783415706426,12.911524157064264
1699613.0,7345.0,0.0855,129.96679,142.87783415706426,12.911044157064254
1705212.0,7361.0,0.0855,129.97007,142.87783415706426,12.907764157064264
1710381.0,7389.0,0.0855,129.97239,142.87783415706426,12.905444157064267
1711598.0,7410.0,0.0855,129.97246,142.87783415706426,12.905374157064244
1717479.0,7428.0,0.0855,129.97459,142.87783415706426,12.90324415706425
1723411.0,7450.0,0.0855,129.97637,142.87783415706426,12.901464157064254
1728544.0,7474.0,0.0855,129.9772,142.87783415706426,12.900634157064246
1734539.0,7498.0,0.08539999999999999,129.97927,142.87783415706426,12.898564157064243
1740141.0,7519.0,0.08539999999999999,129.98055,142.87783415706426,12.897284157064263
1746116.0,7544.0,0.08539999999999999,129.98077,142.87783415706426,12.89706415706425
1752191.0,7567.0,0.08539999999999999,129.98177,142.87783415706426,12.896064157064245
1756978.0,7598.0,0.08539999999999999,129.98507,142.87783415706426,12.89276415706425
1762287.0,7623.0,0.08539999999999999,129.98636,142.87783415706426,12.891474157064266
1768047.0,7646.0,0.08539999999999999,129.98794,142.87783415706426,12.889894157064248
1773024.0,7670.0,0.08539999999999999,129.98837,142.87783415706426,12.889464157064253
1779205.0,7717.0,0.08539999999999999,129.98923,142.87783415706426,12.888604157064265
1785132.0,7738.0,0.08539999999999999,129.99156,142.87783415706426,12.886274157064264
1790929.0,7762.0,0.08539999999999999,129.99288,142.87783415706426,12.884954157064243
1794198.0,7787.0,0.0853,129.99334,142.87783415706426,12.884494157064267
1799443.0,7808.0,0.0853,129.99608,142.87783415706426,12.88175415706425
1805158.0,7828.0,0.0853,129.99838,142.87783415706426,12.87945415706426
1811296.0,7853.0,0.0853,129.99973,142.87783415706426,12.878104157064257
1817287.0,7873.0,0.0853,130.00181,142.87783415706426,12.87602415706425
1822607.0,7894.0,0.0853,130.00191,142.87783415706426,12.875924157064247
1829052.0,7930.0,0.0853,130.00398,142.87783415706426,12.873854157064244
1835606.0,7947.0,0.0853,130.00513,142.87783415706426,12.872704157064248
1841678.0,7967.0,0.0852,130.0078,142.87783415706426,12.870034157064254
1847621.0,8007.0,0.0852,130.00903,142.87783415706426,12.868804157064261
1852617.0,8027.0,0.0852,130.01158,142.87783415706426,12.866254157064247
1858379.0,8051.0,0.0852,130.01293,142.87783415706426,12.864904157064245
1864075.0,8076.0,0.0852,130.01441,142.87783415706426,12.863424157064259
1869953.0,8097.0,0.0852,130.01552,142.87783415706426,12.862314157064247
1875574.0,8122.0,0.0852,130.01794,142.87783415706426,12.859894157064247
1881006.0,8140.0,0.0852,130.0196,142.87783415706426,12.85823415706426
1885920.0,8162.0,0.0852,130.0209,142.87783415706426,12.856934157064245
1891994.0,8181.0,0.0851,130.02323,142.87783415706426,12.854604157064244
1898710.0,8206.0,0.0851,130.0245,142.87783415706426,12.853334157064268
1904708.0,8230.0,0.0851,130.02588,142.87783415706426,12.851954157064256
1910781.0,8253.0,0.0851,130.02745,142.87783415706426,12.85038415706427
1916677.0,8280.0,0.0851,130.02875,142.87783415706426,12.849084157064254
1922572.0,8299.0,0.0851,130.03055,142.87783415706426,12.847284157064252
1922732.0,8300.0,0.0851,130.0306,142.87783415706426,12.847234157064264
1928541.0,8322.0,0.0851,130.03062,142.87783415706426,12.847214157064258
1933671.0,8349.0,0.0851,130.03204,142.87783415706426,12.845794157064262
1940126.0,8368.0,0.0851,130.03384,142.87783415706426,12.843994157064259
1945944.0,8387.0,0.0851,130.03575,142.87783415706426,12.84208415706425
1951177.0,8408.0,0.085,130.03706,142.87783415706426,12.84077415706426
1956642.0,8438.0,0.085,130.03891,142.87783415706426,12.83892415706427
1957955.0,8462.0,0.085,130.03904,142.87783415706426,12.838794157064257
1963388.0,8483.0,0.085,130.0406,142.87783415706426,12.837234157064245
1969499.0,8504.0,0.085,130.04239,142.87783415706426,12.835444157064245
1975428.0,8525.0,0.085,130.04289,142.87783415706426,12.834944157064257
1980675.0,8550.0,0.085,130.04372,142.87783415706426,12.83411415706425
1987937.0,8588.0,0.085,130.04395,142.87783415706426,12.833884157064261
1995023.0,8609.0,0.085,130.04504,142.87783415706426,12.832794157064257
2001051.0,8630.0,0.085,130.04664,142.87783415706426,12.83119415706426
2007260.0,8654.0,0.085,130.04887,142.87783415706426,12.828964157064263
2013774.0,8681.0,0.085,130.04903,142.87783415706426,12.828804157064269
2019564.0,8715.0,0.0849,130.05084,142.87783415706426,12.826994157064263
2025414.0,8740.0,0.0849,130.05246,142.87783415706426,12.82537415706426
2031097.0,8761.0,0.0849,130.05309,142.87783415706426,12.82474415706426
2037878.0,8780.0,0.0849,130.05466,142.87783415706426,12.823174157064244
2043515.0,8798.0,0.0849,130.05591,142.87783415706426,12.821924157064245
2049165.0,8818.0,0.0849,130.05665,142.87783415706426,12.821184157064266
2054410.0,8845.0,0.0849,130.05953,142.87783415706426,12.818304157064262
2060679.0,8877.0,0.0849,130.05969,142.87783415706426,12.818144157064268
2066728.0,8898.0,0.0849,130.06013,142.87783415706426,12.81770415706427
2069088.0,8920.0,0.0849,130.06056,142.87783415706426,12.817274157064247
2075334.0,8937.0,0.0849,130.06361,142.87783415706426,12.814224157064245
2081153.0,8957.0,0.0848,130.06519,142.87783415706426,12.812644157064256
2087193.0,8983.0,0.0848,130.06662,142.87783415706426,12.811214157064256
2090153.0,9007.0,0.0848,130.0667,142.87783415706426,12.81113415706426
2094653.0,9033.0,0.0848,130.0669,142.87783415706426,12.810934157064253
2101148.0,9057.0,0.0848,130.06709,142.87783415706426,12.81074415706425
2107459.0,9081.0,0.0848,130.06924,142.87783415706426,12.808594157064249
2113960.0,9105.0,0.0848,130.07035,142.87783415706426,12.807484157064266
2120722.0,9132.0,0.0848,130.07095,142.87783415706426,12.806884157064246
2126557.0,9150.0,0.0848,130.07171,142.87783415706426,12.80612415706426
2132224.0,9170.0,0.0848,130.07307,142.87783415706426,12.804764157064255
2137886.0,9193.0,0.0848,130.07594,142.87783415706426,12.801894157064254
2144120.0,9214.0,0.0848,130.07712,142.87783415706426,12.800714157064249
2149556.0,9244.0,0.0848,130.0783,142.87783415706426,12.799534157064244
2155582.0,9271.0,0.08470000000000001,130.07941,142.87783415706426,12.798424157064261
2161302.0,9295.0,0.08470000000000001,130.0802,142.87783415706426,12.797634157064266
2167603.0,9317.0,0.08470000000000001,130.08088,142.87783415706426,12.796954157064249
2173724.0,9338.0,0.08470000000000001,130.08224,142.87783415706426,12.795594157064244
2179181.0,9360.0,0.08470000000000001,130.08427,142.87783415706426,12.793564157064253
2184660.0,9387.0,0.08470000000000001,130.08433,142.87783415706426,12.793504157064262
2190213.0,9449.0,0.08470000000000001,130.08636,142.87783415706426,12.791474157064243
2191695.0,9472.0,0.08470000000000001,130.08636,142.87783415706426,12.791474157064243
2197893.0,9501.0,0.08470000000000001,130.08711,142.87783415706426,12.790724157064261
2203779.0,9523.0,0.08470000000000001,130.0891,142.87783415706426,12.788734157064255
2209660.0,9547.0,0.08470000000000001,130.09088,142.87783415706426,12.786954157064258
2215661.0,9569.0,0.08470000000000001,130.09168,142.87783415706426,12.78615415706426
2221704.0,9595.0,0.08460000000000001,130.09283,142.87783415706426,12.785004157064265
2227574.0,9624.0,0.08460000000000001,130.09388,142.87783415706426,12.783954157064244
2232909.0,9648.0,0.08460000000000001,130.09592,142.87783415706426,12.78191415706425
2238890.0,9674.0,0.08460000000000001,130.09721,142.87783415706426,12.780624157064267
2242239.0,9675.0,0.08460000000000001,130.09774,142.87783415706426,12.78009415706427
2245191.0,9701.0,0.08460000000000001,130.09818,142.87783415706426,12.779654157064243
2251042.0,9723.0,0.08460000000000001,130.09921,142.87783415706426,12.778624157064257
2257911.0,9745.0,0.08460000000000001,130.09967,142.87783415706426,12.778164157064253
2263532.0,9770.0,0.08460000000000001,130.10085,142.87783415706426,12.776984157064248
2269951.0,9801.0,0.08460000000000001,130.10143,142.87783415706426,12.776404157064263
2276083.0,9825.0,0.08460000000000001,130.10257,142.87783415706426,12.77526415706427
2282457.0,9850.0,0.08460000000000001,130.10301,142.87783415706426,12.774824157064245
2288049.0,9893.0,0.08460000000000001,130.10458,142.87783415706426,12.773254157064258
2294285.0,9917.0,0.08460000000000001,130.10676,142.87783415706426,12.771074157064248
2300778.0,9942.0,0.08449999999999999,130.10716,142.87783415706426,12.770674157064263
2306977.0,9968.0,0.08449999999999999,130.1091,142.87783415706426,12.768734157064245
2313207.0,9994.0,0.08449999999999999,130.10931,142.87783415706426,12.768524157064263
2318851.0,10016.0,0.08449999999999999,130.11001,142.87783415706426,12.767824157064268
2324080.0,10036.0,0.08449999999999999,130.11146,142.87783415706426,12.766374157064263
2330317.0,10056.0,0.08449999999999999,130.11308,142.87783415706426,12.76475415706426
2335934.0,10091.0,0.08449999999999999,130.11403,142.87783415706426,12.763804157064243
2341855.0,10119.0,0.08449999999999999,130.1157,142.87783415706426,12.762134157064253
2347986.0,10191.0,0.08449999999999999,130.11676,142.87783415706426,12.761074157064257
2353344.0,10211.0,0.08449999999999999,130.11738,142.87783415706426,12.76045415706426
2359427.0,10233.0,0.08449999999999999,130.1198,142.87783415706426,12.758034157064259
2364631.0,10270.0,0.0844,130.12137,142.87783415706426,12.756464157064244
2371482.0,10295.0,0.0844,130.12268,142.87783415706426,12.755154157064254
2377311.0,10318.0,0.0844,130.12286,142.87783415706426,12.754974157064254
2382640.0,10340.0,0.0844,130.12483,142.87783415706426,12.753004157064254
2388497.0,10363.0,0.0844,130.12507,142.87783415706426,12.752764157064263
2394249.0,10385.0,0.0844,130.12612,142.87783415706426,12.75171415706427
2400207.0,10408.0,0.0844,130.12689,142.87783415706426,12.750944157064254
2405414.0,10442.0,0.0844,130.12835,142.87783415706426,12.749484157064245
2411169.0,10466.0,0.0844,130.13004,142.87783415706426,12.747794157064249
2416969.0,10486.0,0.0844,130.13133,142.87783415706426,12.746504157064265
2423293.0,10528.0,0.0844,130.13189,142.87783415706426,12.745944157064258
2423657.0,10577.0,0.0844,130.13243,142.87783415706426,12.745404157064257
2429924.0,10628.0,0.0844,130.13243,142.87783415706426,12.745404157064257
2430556.0,10653.0,0.0844,130.13254,142.87783415706426,12.74529415706425
2436742.0,10676.0,0.0844,130.13459,142.87783415706426,12.743244157064254
2443109.0,10702.0,0.0844,130.13529,142.87783415706426,12.742544157064259
2448301.0,10730.0,0.0843,130.13616,142.87783415706426,12.741674157064267
2453769.0,10751.0,0.0843,130.13696,142.87783415706426,12.740874157064269
2459865.0,10773.0,0.0843,130.13899,142.87783415706426,12.73884415706425
2465605.0,10798.0,0.0843,130.14054,142.87783415706426,12.73729415706427
2470475.0,10828.0,0.0843,130.14127,142.87783415706426,12.736564157064265
2474809.0,10855.0,0.0843,130.14168,142.87783415706426,12.736154157064249
2480635.0,10876.0,0.0843,130.14231,142.87783415706426,12.735524157064248
2486335.0,10905.0,0.0843,130.14317,142.87783415706426,12.734664157064259
2492791.0,10928.0,0.0843,130.14439,142.87783415706426,12.73344415706427
2498650.0,10950.0,0.0843,130.14534,142.87783415706426,12.732494157064252
2505382.0,10974.0,0.0843,130.14744,142.87783415706426,12.730394157064268
2512370.0,11002.0,0.0843,130.14766,142.87783415706426,12.730174157064255
2518076.0,11028.0,0.0843,130.149,142.87783415706426,12.728834157064256
2523985.0,11054.0,0.0842,130.14965,142.87783415706426,12.728184157064248
2529171.0,11074.0,0.0842,130.15109,142.87783415706426,12.726744157064246
2535337.0,11099.0,0.0842,130.15286,142.87783415706426,12.724974157064253
2536110.0,11100.0,0.0842,130.15332,142.87783415706426,12.724514157064249
2540822.0,11125.0,0.0842,130.15414,142.87783415706426,12.723694157064244
2546517.0,11147.0,0.0842,130.15556,142.87783415706426,12.722274157064248
2552137.0,11171.0,0.0842,130.15637,142.87783415706426,12.721464157064247
2557732.0,11197.0,0.0842,130.15696,142.87783415706426,12.720874157064259
2563685.0,11224.0,0.0842,130.15891,142.87783415706426,12.718924157064265
2567743.0,11225.0,0.0842,130.1591,142.87783415706426,12.718734157064262
2569139.0,11256.0,0.0842,130.1591,142.87783415706426,12.718734157064262
2576262.0,11293.0,0.0842,130.1591,142.87783415706426,12.718734157064262
2583146.0,11328.0,0.0842,130.15932,142.87783415706426,12.718514157064249
2588936.0,11356.0,0.0842,130.16174,142.87783415706426,12.716094157064248
2594664.0,11378.0,0.0842,130.16287,142.87783415706426,12.714964157064259
2600476.0,11402.0,0.08410000000000001,130.1639,142.87783415706426,12.713934157064244
2606421.0,11430.0,0.08410000000000001,130.16428,142.87783415706426,12.713554157064266
2612595.0,11457.0,0.08410000000000001,130.16553,142.87783415706426,12.712304157064267
2619422.0,11485.0,0.08410000000000001,130.16578,142.87783415706426,12.712054157064244
2625142.0,11509.0,0.08410000000000001,130.16706,142.87783415706426,12.710774157064265
2630387.0,11537.0,0.08410000000000001,130.16795,142.87783415706426,12.709884157064266
2632320.0,11564.0,0.08410000000000001,130.16797,142.87783415706426,12.70986415706426
2637944.0,11584.0,0.08410000000000001,130.17057,142.87783415706426,12.707264157064259
2644182.0,11610.0,0.08410000000000001,130.17134,142.87783415706426,12.70649415706427
2650781.0,11636.0,0.08410000000000001,130.17154,142.87783415706426,12.706294157064264
2656078.0,11661.0,0.08410000000000001,130.17187,142.87783415706426,12.705964157064244
2662131.0,11682.0,0.08410000000000001,130.1735,142.87783415706426,12.704334157064267
2668082.0,11710.0,0.08410000000000001,130.17542,142.87783415706426,12.702414157064254
2674409.0,11740.0,0.08410000000000001,130.17549,142.87783415706426,12.70234415706426
2679557.0,11791.0,0.08410000000000001,130.1767,142.87783415706426,12.701134157064246
2685572.0,11823.0,0.084,130.17826,142.87783415706426,12.699574157064262
2691640.0,11844.0,0.084,130.17916,142.87783415706426,12.69867415706426
2696736.0,11914.0,0.084,130.18095,142.87783415706426,12.696884157064261
2698836.0,11915.0,0.084,130.18099,142.87783415706426,12.696844157064248
2699826.0,11940.0,0.084,130.18157,142.87783415706426,12.696264157064263
2705364.0,11965.0,0.084,130.18239,142.87783415706426,12.695444157064259
2708873.0,11993.0,0.084,130.18318,142.87783415706426,12.694654157064264
2714526.0,12017.0,0.084,130.18436,142.87783415706426,12.693474157064259
2720580.0,12058.0,0.084,130.1845,142.87783415706426,12.693334157064243
2726636.0,12084.0,0.084,130.18583,142.87783415706426,12.692004157064247
2727350.0,12085.0,0.084,130.18638,142.87783415706426,12.691454157064243
2732265.0,12111.0,0.084,130.18744,142.87783415706426,12.690394157064247
2738771.0,12140.0,0.084,130.18857,142.87783415706426,12.689264157064258
2744730.0,12168.0,0.084,130.18857,142.87783415706426,12.689264157064258
2751536.0,12196.0,0.084,130.18863,142.87783415706426,12.689204157064268
2757569.0,12219.0,0.084,130.18927,142.87783415706426,12.688564157064263
2763579.0,12258.0,0.084,130.19123,142.87783415706426,12.686604157064266
2768808.0,12299.0,0.084,130.19136,142.87783415706426,12.686474157064254
2774020.0,12329.0,0.0839,130.19277,142.87783415706426,12.68506415706426
2778527.0,12330.0,0.0839,130.19277,142.87783415706426,12.68506415706426
2779360.0,12360.0,0.0839,130.19278,142.87783415706426,12.685054157064258
2785544.0,12383.0,0.0839,130.19328,142.87783415706426,12.68455415706427
2789775.0,12414.0,0.0839,130.19357,142.87783415706426,12.684264157064263
2793926.0,12415.0,0.0839,130.19374,142.87783415706426,12.684094157064266
2795711.0,12438.0,0.0839,130.19509,142.87783415706426,12.682744157064263
2801494.0,12466.0,0.0839,130.19639,142.87783415706426,12.681444157064249
2807525.0,12493.0,0.0839,130.19833,142.87783415706426,12.679504157064258
2812963.0,12522.0,0.0839,130.19967,142.87783415706426,12.67816415706426
2818956.0,12552.0,0.0839,130.19976,142.87783415706426,12.678074157064259
2825293.0,12583.0,0.0839,130.20055,142.87783415706426,12.677284157064264
2831026.0,12614.0,0.0839,130.20147,142.87783415706426,12.676364157064256
2836921.0,12654.0,0.0839,130.20308,142.87783415706426,12.674754157064257
2837097.0,12655.0,0.0839,130.20329,142.87783415706426,12.674544157064247
2841433.0,12684.0,0.0839,130.20329,142.87783415706426,12.674544157064247
2848114.0,12708.0,0.0839,130.20359,142.87783415706426,12.674244157064265
2853748.0,12732.0,0.0839,130.20484,142.87783415706426,12.672994157064267
2859971.0,12760.0,0.08380000000000001,130.20652,142.87783415706426,12.671314157064245
2866561.0,12791.0,0.08380000000000001,130.20758,142.87783415706426,12.67025415706425
2872946.0,12829.0,0.08380000000000001,130.20772,142.87783415706426,12.670114157064262
2879262.0,12851.0,0.08380000000000001,130.20839,142.87783415706426,12.669444157064248
2884940.0,12890.0,0.08380000000000001,130.20845,142.87783415706426,12.669384157064258
2890155.0,12921.0,0.08380000000000001,130.20937,142.87783415706426,12.66846415706425
2896894.0,12957.0,0.08380000000000001,130.20987,142.87783415706426,12.667964157064262
2902862.0,12988.0,0.08380000000000001,130.20987,142.87783415706426,12.667964157064262
2908765.0,13012.0,0.08380000000000001,130.21048,142.87783415706426,12.667354157064267
2914515.0,13041.0,0.08380000000000001,130.21171,142.87783415706426,12.666124157064246
2920462.0,13069.0,0.08380000000000001,130.21231,142.87783415706426,12.665524157064254
2926012.0,13070.0,0.08380000000000001,130.21386,142.87783415706426,12.663974157064246
2926205.0,13089.0,0.08380000000000001,130.21387,142.87783415706426,12.663964157064271
2931547.0,13143.0,0.08380000000000001,130.21516,142.87783415706426,12.66267415706426
2937083.0,13174.0,0.08380000000000001,130.21602,142.87783415706426,12.66181415706427
2942787.0,13203.0,0.08380000000000001,130.21622,142.87783415706426,12.661614157064264
2948663.0,13227.0,0.08380000000000001,130.21681,142.87783415706426,12.661024157064247
2954154.0,13254.0,0.08380000000000001,130.21807,142.87783415706426,12.659764157064245
2959468.0,13283.0,0.08380000000000001,130.21828,142.87783415706426,12.659554157064264
2965140.0,13308.0,0.08380000000000001,130.21993,142.87783415706426,12.657904157064252
2970604.0,13329.0,0.08380000000000001,130.22038,142.87783415706426,12.657454157064251
2976141.0,13354.0,0.0837,130.2211,142.87783415706426,12.65673415706425
2981391.0,13377.0,0.0837,130.22121,142.87783415706426,12.656624157064243
2987852.0,13406.0,0.0837,130.22371,142.87783415706426,12.654124157064246
2994700.0,13435.0,0.0837,130.22371,142.87783415706426,12.654124157064246
2998465.0,13462.0,0.0837,130.22385,142.87783415706426,12.653984157064258
3004921.0,13491.0,0.0837,130.2254,142.87783415706426,12.65243415706425
3011024.0,13527.0,0.0837,130.22614,142.87783415706426,12.65169415706427
3016662.0,13558.0,0.0837,130.22706,142.87783415706426,12.650774157064262
3022814.0,13580.0,0.0837,130.22829,142.87783415706426,12.64954415706427
3028480.0,13608.0,0.0837,130.22903,142.87783415706426,12.648804157064262
3034700.0,13632.0,0.0837,130.22981,142.87783415706426,12.64802415706427
3039415.0,13664.0,0.0837,130.23013,142.87783415706426,12.647704157064254
3046214.0,13694.0,0.0837,130.23027,142.87783415706426,12.647564157064267
3046949.0,13695.0,0.0837,130.23027,142.87783415706426,12.647564157064267
3048492.0,13723.0,0.0837,130.23078,142.87783415706426,12.647054157064247
3054872.0,13755.0,0.0837,130.23184,142.87783415706426,12.645994157064251
3061974.0,13784.0,0.0837,130.23241,142.87783415706426,12.64542415706427
3068758.0,13808.0,0.0837,130.23242,142.87783415706426,12.645414157064266
3073750.0,13845.0,0.0837,130.23439,142.87783415706426,12.643444157064266
3080681.0,13873.0,0.0837,130.23439,142.87783415706426,12.643444157064266
3086283.0,13897.0,0.0836,130.23559,142.87783415706426,12.642244157064255
3092551.0,13926.0,0.0836,130.23664,142.87783415706426,12.641194157064263
3098454.0,13952.0,0.0836,130.23736,142.87783415706426,12.640474157064261
3103754.0,13977.0,0.0836,130.23799,142.87783415706426,12.63984415706426
3107876.0,14001.0,0.0836,130.23813,142.87783415706426,12.639704157064244
3113792.0,14027.0,0.0836,130.23978,142.87783415706426,12.63805415706426
3119980.0,14053.0,0.0836,130.23987,142.87783415706426,12.63796415706426
3126037.0,14080.0,0.0836,130.24072,142.87783415706426,12.637114157064246
3131344.0,14110.0,0.0836,130.24162,142.87783415706426,12.636214157064245
3137752.0,14144.0,0.0836,130.24212,142.87783415706426,12.635714157064257
3140491.0,14145.0,0.0836,130.24212,142.87783415706426,12.635714157064257
3144267.0,14173.0,0.0836,130.243,142.87783415706426,12.634834157064262
3150425.0,14214.0,0.0836,130.24435,142.87783415706426,12.63348415706426
3156058.0,14239.0,0.0836,130.24441,142.87783415706426,12.633424157064269
3161342.0,14240.0,0.0836,130.24571,142.87783415706426,12.632124157064254
3162173.0,14266.0,0.0836,130.24642,142.87783415706426,12.631414157064256
3168074.0,14292.0,0.0836,130.2475,142.87783415706426,12.630334157064254
3174111.0,14327.0,0.0836,130.24831,142.87783415706426,12.629524157064253
3180033.0,14350.0,0.0836,130.249,142.87783415706426,12.628834157064261
3185047.0,14379.0,0.0835,130.24957,142.87783415706426,12.628264157064251
3190997.0,14411.0,0.0835,130.25072,142.87783415706426,12.627114157064256
3196654.0,14441.0,0.0835,130.25158,142.87783415706426,12.626254157064267
3202278.0,14468.0,0.0835,130.25247,142.87783415706426,12.625364157064269
3207974.0,14496.0,0.0835,130.25272,142.87783415706426,12.625114157064246
3213530.0,14535.0,0.0835,130.2534,142.87783415706426,12.624434157064258
3219267.0,14566.0,0.0835,130.25426,142.87783415706426,12.623574157064269
3225192.0,14589.0,0.0835,130.25573,142.87783415706426,12.622104157064257
3230806.0,14590.0,0.0835,130.25617,142.87783415706426,12.62166415706426
3231078.0,14617.0,0.0835,130.25662,142.87783415706426,12.621214157064259
3236772.0,14645.0,0.0835,130.25739,142.87783415706426,12.62044415706427
3242535.0,14710.0,0.0835,130.25807,142.87783415706426,12.619764157064253
3248162.0,14746.0,0.0835,130.25916,142.87783415706426,12.618674157064248
3251178.0,14779.0,0.0835,130.25916,142.87783415706426,12.618674157064248
3255813.0,14812.0,0.0835,130.25922,142.87783415706426,12.618614157064258
3262402.0,14853.0,0.0835,130.26035,142.87783415706426,12.617484157064268
3268421.0,14877.0,0.0835,130.26043,142.87783415706426,12.617404157064243
3273479.0,14901.0,0.0835,130.26084,142.87783415706426,12.616994157064255
3279319.0,14931.0,0.0835,130.26289,142.87783415706426,12.614944157064258
3284843.0,14962.0,0.0835,130.26312,142.87783415706426,12.61471415706427
3287931.0,14987.0,0.0834,130.26378,142.87783415706426,12.61405415706426
3293390.0,15014.0,0.0834,130.26503,142.87783415706426,12.61280415706426
3299656.0,15041.0,0.0834,130.26585,142.87783415706426,12.611984157064256
3305609.0,15071.0,0.0834,130.2664,142.87783415706426,12.611434157064252
3311409.0,15097.0,0.0834,130.26653,142.87783415706426,12.611304157064268
3317254.0,15130.0,0.0834,130.26834,142.87783415706426,12.609494157064262
3322554.0,15155.0,0.0834,130.26927,142.87783415706426,12.60856415706425
3328746.0,15185.0,0.0834,130.27005,142.87783415706426,12.607784157064259
3335591.0,15217.0,0.0834,130.27023,142.87783415706426,12.607604157064259
3341944.0,15250.0,0.0834,130.27095,142.87783415706426,12.606884157064258
3347977.0,15275.0,0.0834,130.27219,142.87783415706426,12.605644157064262
3353923.0,15304.0,0.0834,130.2726,142.87783415706426,12.605234157064245
3359308.0,15305.0,0.0834,130.27269,142.87783415706426,12.605144157064245
3359359.0,15329.0,0.0834,130.273,142.87783415706426,12.60483415706426
3364664.0,15352.0,0.0834,130.27431,142.87783415706426,12.603524157064243
3370576.0,15392.0,0.0834,130.27579,142.87783415706426,12.602044157064256
3376665.0,15421.0,0.0834,130.27677,142.87783415706426,12.601064157064258
3382846.0,15457.0,0.0833,130.27762,142.87783415706426,12.600214157064244
3388342.0,15486.0,0.0833,130.27766,142.87783415706426,12.60017415706426
3394782.0,15513.0,0.0833,130.27849,142.87783415706426,12.599344157064252
3399103.0,15542.0,0.0833,130.27937,142.87783415706426,12.598464157064257
3404672.0,15570.0,0.0833,130.28025,142.87783415706426,12.597584157064261
3410515.0,15598.0,0.0833,130.28119,142.87783415706426,12.596644157064247
3416277.0,15636.0,0.0833,130.28168,142.87783415706426,12.596154157064262
3422515.0,15666.0,0.0833,130.28304,142.87783415706426,12.594794157064257
3424828.0,15719.0,0.0833,130.28315,142.87783415706426,12.59468415706425
3430913.0,15748.0,0.0833,130.28341,142.87783415706426,12.594424157064253
3437072.0,15773.0,0.0833,130.28522,142.87783415706426,12.592614157064247
3442427.0,15802.0,0.0833,130.28529,142.87783415706426,12.592544157064253
3448245.0,15850.0,0.0833,130.28638,142.87783415706426,12.591454157064248
3454504.0,15906.0,0.0833,130.28745,142.87783415706426,12.59038415706425
3459979.0,15935.0,0.0833,130.28764,142.87783415706426,12.590194157064246
3466164.0,15961.0,0.0833,130.28872,142.87783415706426,12.589114157064245
3472495.0,15991.0,0.0833,130.28937,142.87783415706426,12.588464157064266
3477491.0,16043.0,0.0833,130.28999,142.87783415706426,12.587844157064268
3478754.0,16075.0,0.0833,130.29029,142.87783415706426,12.587544157064258
3485097.0,16152.0,0.0833,130.29108,142.87783415706426,12.586754157064263
3491044.0,16191.0,0.08320000000000001,130.2921,142.87783415706426,12.585734157064252
3496904.0,16219.0,0.08320000000000001,130.2931,142.87783415706426,12.584734157064247
3503700.0,16246.0,0.08320000000000001,130.29389,142.87783415706426,12.583944157064252
3509756.0,16275.0,0.08320000000000001,130.29467,142.87783415706426,12.58316415706426
3515528.0,16301.0,0.08320000000000001,130.29473,142.87783415706426,12.58310415706427
3522113.0,16342.0,0.08320000000000001,130.29546,142.87783415706426,12.582374157064265
3528872.0,16368.0,0.08320000000000001,130.29621,142.87783415706426,12.581624157064255
3532763.0,16392.0,0.08320000000000001,130.29666,142.87783415706426,12.581174157064254
3538233.0,16417.0,0.08320000000000001,130.29762,142.87783415706426,12.580214157064262
3544707.0,16447.0,0.08320000000000001,130.2987,142.87783415706426,12.57913415706426
3550612.0,16480.0,0.08320000000000001,130.29954,142.87783415706426,12.57829415706425
3556106.0,16513.0,0.08320000000000001,130.30001,142.87783415706426,12.57782415706427
3559873.0,16543.0,0.08320000000000001,130.30036,142.87783415706426,12.577474157064245
3566164.0,16573.0,0.08320000000000001,130.30159,142.87783415706426,12.576244157064252
3571286.0,16605.0,0.08320000000000001,130.30241,142.87783415706426,12.575424157064248
3577897.0,16639.0,0.08320000000000001,130.30337,142.87783415706426,12.574464157064256
3584571.0,16666.0,0.08320000000000001,130.30339,142.87783415706426,12.57444415706425
3590769.0,16694.0,0.08320000000000001,130.30403,142.87783415706426,12.573804157064245
3596886.0,16727.0,0.08320000000000001,130.30546,142.87783415706426,12.572374157064246
3602522.0,16749.0,0.08310000000000001,130.30626,142.87783415706426,12.571574157064248
3608159.0,16780.0,0.08310000000000001,130.3072,142.87783415706426,12.570634157064262
3610264.0,16810.0,0.08310000000000001,130.30721,142.87783415706426,12.570624157064259
3616095.0,16843.0,0.08310000000000001,130.3084,142.87783415706426,12.56943415706425
3622828.0,16904.0,0.08310000000000001,130.3092,142.87783415706426,12.568634157064253
3628671.0,16934.0,0.08310000000000001,130.30945,142.87783415706426,12.568384157064258
3635248.0,16969.0,0.08310000000000001,130.30993,142.87783415706426,12.567904157064248
3640996.0,16999.0,0.08310000000000001,130.31157,142.87783415706426,12.566264157064268
3646670.0,17026.0,0.08310000000000001,130.31171,142.87783415706426,12.566124157064252
3652561.0,17056.0,0.08310000000000001,130.31285,142.87783415706426,12.56498415706426
3658722.0,17085.0,0.08310000000000001,130.3135,142.87783415706426,12.564334157064252
3665674.0,17120.0,0.08310000000000001,130.31389,142.87783415706426,12.56394415706427
3672685.0,17160.0,0.08310000000000001,130.31514,142.87783415706426,12.562694157064243
3678177.0,17198.0,0.08310000000000001,130.31521,142.87783415706426,12.56262415706425
3684712.0,17229.0,0.08310000000000001,130.31585,142.87783415706426,12.561984157064245
3684795.0,17230.0,0.08310000000000001,130.31605,142.87783415706426,12.561784157064267
3691393.0,17257.0,0.08310000000000001,130.31634,142.87783415706426,12.56149415706426
3697864.0,17284.0,0.08310000000000001,130.31713,142.87783415706426,12.560704157064265
3700702.0,17285.0,0.08310000000000001,130.31748,142.87783415706426,12.560354157064268
3704452.0,17321.0,0.08310000000000001,130.31757,142.87783415706426,12.560264157064267
3710652.0,17358.0,0.08310000000000001,130.31784,142.87783415706426,12.559994157064267
3716806.0,17382.0,0.08310000000000001,130.31815,142.87783415706426,12.559684157064254
3722020.0,17408.0,0.08310000000000001,130.3193,142.87783415706426,12.558534157064258
3727852.0,17437.0,0.08310000000000001,130.31993,142.87783415706426,12.557904157064257
3734181.0,17467.0,0.083,130.32118,142.87783415706426,12.556654157064258
3740829.0,17495.0,0.083,130.32216,142.87783415706426,12.55567415706426
3747839.0,17526.0,0.083,130.32225,142.87783415706426,12.55558415706426
3754888.0,17560.0,0.083,130.32242,142.87783415706426,12.555414157064263
3757838.0,17613.0,0.083,130.32274,142.87783415706426,12.555094157064246
3763709.0,17643.0,0.083,130.32372,142.87783415706426,12.554114157064248
3770010.0,17680.0,0.083,130.32461,142.87783415706426,12.55322415706425
3776083.0,17710.0,0.083,130.32576,142.87783415706426,12.552074157064254
3782508.0,17740.0,0.083,130.32649,142.87783415706426,12.55134415706425
3787963.0,17771.0,0.083,130.32657,142.87783415706426,12.551264157064253
3794351.0,17806.0,0.083,130.32746,142.87783415706426,12.550374157064255
3797120.0,17838.0,0.083,130.32759,142.87783415706426,12.55024415706427
3804162.0,17869.0,0.083,130.32759,142.87783415706426,12.55024415706427
3810592.0,17913.0,0.083,130.32891,142.87783415706426,12.54892415706425
3816459.0,17962.0,0.083,130.33007,142.87783415706426,12.54776415706425
3822845.0,17993.0,0.083,130.33043,142.87783415706426,12.54740415706425
3829060.0,18026.0,0.083,130.33158,142.87783415706426,12.546254157064254
3833016.0,18060.0,0.083,130.33206,142.87783415706426,12.545774157064244
3839727.0,18102.0,0.083,130.33226,142.87783415706426,12.545574157064266
3845395.0,18132.0,0.083,130.33307,142.87783415706426,12.544764157064265
3852026.0,18162.0,0.083,130.33394,142.87783415706426,12.543894157064244
3859197.0,18200.0,0.083,130.33399,142.87783415706426,12.543844157064257
3865559.0,18233.0,0.08289999999999999,130.33525,142.87783415706426,12.542584157064255
3871248.0,18264.0,0.08289999999999999,130.33606,142.87783415706426,12.541774157064253
3876218.0,18302.0,0.08289999999999999,130.33635,142.87783415706426,12.541484157064247
3881771.0,18344.0,0.08289999999999999,130.33702,142.87783415706426,12.540814157064261
3884190.0,18345.0,0.08289999999999999,130.33735,142.87783415706426,12.54048415706427
3887464.0,18404.0,0.08289999999999999,130.33745,142.87783415706426,12.540384157064267
3893787.0,18435.0,0.08289999999999999,130.33796,142.87783415706426,12.539874157064247
3900336.0,18469.0,0.08289999999999999,130.33868,142.87783415706426,12.539154157064246
3906743.0,18496.0,0.08289999999999999,130.33995,142.87783415706426,12.53788415706427
3913088.0,18528.0,0.08289999999999999,130.34058,142.87783415706426,12.537254157064268
3919427.0,18562.0,0.08289999999999999,130.34131,142.87783415706426,12.536524157064264
3926102.0,18604.0,0.08289999999999999,130.34145,142.87783415706426,12.536384157064248
3931446.0,18605.0,0.08289999999999999,130.34181,142.87783415706426,12.536024157064247
3932882.0,18633.0,0.08289999999999999,130.34187,142.87783415706426,12.535964157064257
3939407.0,18668.0,0.08289999999999999,130.34246,142.87783415706426,12.535374157064268
3946000.0,18703.0,0.08289999999999999,130.34297,142.87783415706426,12.534864157064249
3951232.0,18739.0,0.08289999999999999,130.34359,142.87783415706426,12.53424415706425
3958018.0,18771.0,0.08289999999999999,130.34359,142.87783415706426,12.53424415706425
3965115.0,18805.0,0.08289999999999999,130.34427,142.87783415706426,12.533564157064262
3971063.0,18847.0,0.08289999999999999,130.3451,142.87783415706426,12.532734157064255
3973164.0,18878.0,0.08289999999999999,130.34584,142.87783415706426,12.531994157064247
3978970.0,18905.0,0.08289999999999999,130.3467,142.87783415706426,12.531134157064258
3984709.0,18951.0,0.08289999999999999,130.34773,142.87783415706426,12.530104157064244
3990812.0,18979.0,0.08289999999999999,130.34845,142.87783415706426,12.529384157064243
3996519.0,19016.0,0.0828,130.3493,142.87783415706426,12.528534157064257
4003053.0,19047.0,0.0828,130.34946,142.87783415706426,12.528374157064263
4009060.0,19086.0,0.0828,130.35046,142.87783415706426,12.527374157064258
4015525.0,19119.0,0.0828,130.35124,142.87783415706426,12.526594157064267
4020307.0,19120.0,0.0828,130.35169,142.87783415706426,12.526144157064266
4022166.0,19154.0,0.0828,130.35184,142.87783415706426,12.525994157064247
4028666.0,19191.0,0.0828,130.35258,142.87783415706426,12.525254157064268
4035082.0,19240.0,0.0828,130.35266,142.87783415706426,12.52517415706427
4042312.0,19276.0,0.0828,130.3535,142.87783415706426,12.52433415706426
4048368.0,19311.0,0.0828,130.35442,142.87783415706426,12.523414157064252
4053942.0,19348.0,0.0828,130.35447,142.87783415706426,12.523364157064265
4060191.0,19379.0,0.0828,130.35459,142.87783415706426,12.523244157064255
4065660.0,19417.0,0.0828,130.35545,142.87783415706426,12.522384157064266
4071633.0,19452.0,0.0828,130.3566,142.87783415706426,12.52123415706427
4078905.0,19481.0,0.0828,130.35672,142.87783415706426,12.521114157064261
4085042.0,19522.0,0.0828,130.35783,142.87783415706426,12.52000415706425
4090090.0,19559.0,0.0828,130.35834,142.87783415706426,12.519494157064258
4096067.0,19617.0,0.0828,130.35874,142.87783415706426,12.519094157064245
4102315.0,19652.0,0.0828,130.35976,142.87783415706426,12.518074157064262
4106321.0,19686.0,0.0828,130.36022,142.87783415706426,12.517614157064259
4112265.0,19719.0,0.0828,130.36076,142.87783415706426,12.517074157064258
4118538.0,19749.0,0.0828,130.36204,142.87783415706426,12.51579415706425
4123460.0,19779.0,0.0828,130.36219,142.87783415706426,12.515644157064258
4129583.0,19813.0,0.0827,130.36297,142.87783415706426,12.514864157064267
4135772.0,19848.0,0.0827,130.36323,142.87783415706426,12.51460415706427
4141450.0,19882.0,0.0827,130.36396,142.87783415706426,12.513874157064265
4147196.0,19915.0,0.0827,130.36469,142.87783415706426,12.51314415706426
4153121.0,19949.0,0.0827,130.36568,142.87783415706426,12.51215415706426
4159900.0,19981.0,0.0827,130.36585,142.87783415706426,12.511984157064262
4163284.0,20011.0,0.0827,130.3664,142.87783415706426,12.511434157064258
4169021.0,20039.0,0.0827,130.36648,142.87783415706426,12.511354157064261
4175161.0,20071.0,0.0827,130.36736,142.87783415706426,12.510474157064266
4180988.0,20099.0,0.0827,130.36827,142.87783415706426,12.509564157064261
4186580.0,20134.0,0.0827,130.36893,142.87783415706426,12.50890415706425
4192722.0,20173.0,0.0827,130.36968,142.87783415706426,12.508154157064268
4199542.0,20221.0,0.0827,130.3698,142.87783415706426,12.508034157064259
4205319.0,20275.0,0.0827,130.37046,142.87783415706426,12.507374157064248
4210643.0,20310.0,0.0827,130.37111,142.87783415706426,12.50672415706427
4217826.0,20365.0,0.0827,130.3716,142.87783415706426,12.506234157064256
4223969.0,20400.0,0.0827,130.37241,142.87783415706426,12.505424157064255
4230107.0,20431.0,0.0827,130.37344,142.87783415706426,12.504394157064269
4236975.0,20480.0,0.0827,130.37358,142.87783415706426,12.504254157064253
4242673.0,20541.0,0.0827,130.37413,142.87783415706426,12.503704157064249
4248580.0,20581.0,0.0827,130.37545,142.87783415706426,12.502384157064256
4254950.0,20607.0,0.0827,130.3755,142.87783415706426,12.502334157064269
4257992.0,20640.0,0.0827,130.37552,142.87783415706426,12.502314157064262
4263600.0,20673.0,0.0827,130.37646,142.87783415706426,12.501374157064248
4270194.0,20707.0,0.08259999999999999,130.37732,142.87783415706426,12.50051415706426
4276671.0,20762.0,0.08259999999999999,130.37794,142.87783415706426,12.499894157064261
4282826.0,20801.0,0.08259999999999999,130.37833,142.87783415706426,12.499504157064251
4289481.0,20833.0,0.08259999999999999,130.37863,142.87783415706426,12.49920415706427
4295174.0,20869.0,0.08259999999999999,130.37975,142.87783415706426,12.498084157064255
4301636.0,20904.0,0.08259999999999999,130.3803,142.87783415706426,12.497534157064251
4308046.0,20936.0,0.08259999999999999,130.38053,142.87783415706426,12.497304157064264
4310786.0,20963.0,0.08259999999999999,130.38099,142.87783415706426,12.49684415706426
4316632.0,20998.0,0.08259999999999999,130.38174,142.87783415706426,12.496094157064249
4323541.0,21033.0,0.08259999999999999,130.38193,142.87783415706426,12.495904157064246
4328887.0,21066.0,0.08259999999999999,130.38256,142.87783415706426,12.495274157064244
4335431.0,21121.0,0.08259999999999999,130.38318,142.87783415706426,12.494654157064247
4341422.0,21171.0,0.08259999999999999,130.38344,142.87783415706426,12.49439415706425
4347979.0,21202.0,0.08259999999999999,130.38398,142.87783415706426,12.493854157064249
4354856.0,21237.0,0.08259999999999999,130.38458,142.87783415706426,12.493254157064257
4358735.0,21275.0,0.08259999999999999,130.38479,142.87783415706426,12.493044157064247
4364530.0,21307.0,0.08259999999999999,130.38549,142.87783415706426,12.492344157064252
4370449.0,21351.0,0.08259999999999999,130.38603,142.87783415706426,12.491804157064252
4376207.0,21383.0,0.08259999999999999,130.3871,142.87783415706426,12.490734157064253
4382469.0,21419.0,0.08259999999999999,130.38778,142.87783415706426,12.490054157064264
4389540.0,21457.0,0.08259999999999999,130.38836,142.87783415706426,12.489474157064251
4395326.0,21507.0,0.08259999999999999,130.38862,142.87783415706426,12.489214157064254
4401235.0,21552.0,0.08259999999999999,130.38923,142.87783415706426,12.488604157064259
4407144.0,21590.0,0.08259999999999999,130.38953,142.87783415706426,12.488304157064249
4413294.0,21623.0,0.08259999999999999,130.39064,142.87783415706426,12.487194157064266
4419284.0,21661.0,0.0825,130.39127,142.87783415706426,12.486564157064265
4424920.0,21703.0,0.0825,130.39151,142.87783415706426,12.486324157064246
4431937.0,21739.0,0.0825,130.39226,142.87783415706426,12.485574157064264
4438186.0,21791.0,0.0825,130.39332,142.87783415706426,12.484514157064268
4443016.0,21834.0,0.0825,130.39399,142.87783415706426,12.483844157064254
4449282.0,21867.0,0.0825,130.39472,142.87783415706426,12.48311415706425
4455570.0,21906.0,0.0825,130.39537,142.87783415706426,12.482464157064243
4461900.0,21943.0,0.0825,130.39613,142.87783415706426,12.481704157064257
4468040.0,21986.0,0.0825,130.39622,142.87783415706426,12.481614157064257
4469585.0,22026.0,0.0825,130.39622,142.87783415706426,12.481614157064257
4475714.0,22080.0,0.0825,130.39637,142.87783415706426,12.481464157064266
4479461.0,22113.0,0.0825,130.39689,142.87783415706426,12.480944157064243
4486239.0,22145.0,0.0825,130.398,142.87783415706426,12.47983415706426
4492003.0,22185.0,0.0825,130.39867,142.87783415706426,12.479164157064247
4498348.0,22220.0,0.0825,130.39871,142.87783415706426,12.479124157064263
4504708.0,22249.0,0.0825,130.39951,142.87783415706426,12.478324157064264
4511197.0,22287.0,0.0825,130.40059,142.87783415706426,12.477244157064263
4517878.0,22316.0,0.0825,130.40125,142.87783415706426,12.476584157064252
4524535.0,22346.0,0.0825,130.40131,142.87783415706426,12.476524157064262
4530743.0,22379.0,0.0825,130.40228,142.87783415706426,12.475554157064266
4536893.0,22413.0,0.0825,130.40299,142.87783415706426,12.474844157064268
4542630.0,22443.0,0.0825,130.40349,142.87783415706426,12.474344157064252
4548469.0,22480.0,0.0825,130.40359,142.87783415706426,12.474244157064248
4554865.0,22512.0,0.0825,130.40438,142.87783415706426,12.473454157064253
4561206.0,22552.0,0.0825,130.40485,142.87783415706426,12.472984157064246
4567021.0,22584.0,0.0825,130.40526,142.87783415706426,12.472574157064258
4572268.0,22585.0,0.0824,130.4055,142.87783415706426,12.472334157064267
4573364.0,22626.0,0.0824,130.40595,142.87783415706426,12.471884157064267
4577622.0,22661.0,0.0824,130.40598,142.87783415706426,12.471854157064257
4584798.0,22702.0,0.0824,130.40607,142.87783415706426,12.471764157064257
4591383.0,22738.0,0.0824,130.40653,142.87783415706426,12.471304157064253
4596993.0,22781.0,0.0824,130.4073,142.87783415706426,12.470534157064264
4603516.0,22815.0,0.0824,130.40774,142.87783415706426,12.470094157064267
4609847.0,22870.0,0.0824,130.40801,142.87783415706426,12.469824157064267
4616065.0,22902.0,0.0824,130.40892,142.87783415706426,12.468914157064262
4619806.0,22958.0,0.0824,130.40901,142.87783415706426,12.468824157064262
4626355.0,22995.0,0.0824,130.40916,142.87783415706426,12.468674157064243
4632919.0,23033.0,0.0824,130.40981,142.87783415706426,12.468024157064264
4636558.0,23066.0,0.0824,130.40987,142.87783415706426,12.467964157064245
4643248.0,23101.0,0.0824,130.41056,142.87783415706426,12.467274157064253
4649081.0,23153.0,0.0824,130.41165,142.87783415706426,12.466184157064248
4654396.0,23229.0,0.0824,130.41224,142.87783415706426,12.46559415706426
4660355.0,23264.0,0.0824,130.41302,142.87783415706426,12.464814157064268
4666969.0,23300.0,0.0824,130.41369,142.87783415706426,12.464144157064254
4672889.0,23346.0,0.0824,130.41379,142.87783415706426,12.46404415706425
4679287.0,23383.0,0.0824,130.41444,142.87783415706426,12.463394157064243
4684645.0,23420.0,0.0824,130.41506,142.87783415706426,12.462774157064246
4691079.0,23448.0,0.0824,130.41511,142.87783415706426,12.462724157064258
4696724.0,23490.0,0.0824,130.41658,142.87783415706426,12.461254157064246
4703460.0,23527.0,0.0824,130.41697,142.87783415706426,12.460864157064265
4710226.0,23565.0,0.0824,130.41729,142.87783415706426,12.460544157064248
4716767.0,23600.0,0.0824,130.41831,142.87783415706426,12.459524157064266
4722500.0,23629.0,0.0824,130.41896,142.87783415706426,12.458874157064258
4727801.0,23659.0,0.08230000000000001,130.4197,142.87783415706426,12.45813415706425
4730793.0,23660.0,0.08230000000000001,130.42014,142.87783415706426,12.457694157064253
4733857.0,23695.0,0.08230000000000001,130.42048,142.87783415706426,12.457354157064259
4740117.0,23737.0,0.08230000000000001,130.42106,142.87783415706426,12.456774157064245
4747757.0,23771.0,0.08230000000000001,130.42106,142.87783415706426,12.456774157064245
4754348.0,23809.0,0.08230000000000001,130.42112,142.87783415706426,12.456714157064255
4760867.0,23855.0,0.08230000000000001,130.42193,142.87783415706426,12.455904157064253
4767134.0,23892.0,0.08230000000000001,130.42232,142.87783415706426,12.455514157064243
4773211.0,23947.0,0.08230000000000001,130.42279,142.87783415706426,12.455044157064265
4778965.0,23976.0,0.08230000000000001,130.42375,142.87783415706426,12.454084157064244
4784653.0,24012.0,0.08230000000000001,130.42436,142.87783415706426,12.45347415706425
4790791.0,24063.0,0.08230000000000001,130.425,142.87783415706426,12.452834157064245
4793855.0,24100.0,0.08230000000000001,130.42512,142.87783415706426,12.452714157064264
4800700.0,24131.0,0.08230000000000001,130.42564,142.87783415706426,12.45219415706427
4806135.0,24171.0,0.08230000000000001,130.42597,142.87783415706426,12.45186415706425
4811959.0,24207.0,0.08230000000000001,130.42698,142.87783415706426,12.45085415706427
4818017.0,24244.0,0.08230000000000001,130.42754,142.87783415706426,12.450294157064263
4818356.0,24245.0,0.08230000000000001,130.42759,142.87783415706426,12.450244157064247
4822325.0,24278.0,0.08230000000000001,130.4277,142.87783415706426,12.45013415706427
4828027.0,24318.0,0.08230000000000001,130.42881,142.87783415706426,12.449024157064258
4833689.0,24369.0,0.08230000000000001,130.4289,142.87783415706426,12.448934157064258
4839775.0,24401.0,0.08230000000000001,130.43007,142.87783415706426,12.447764157064256
4846037.0,24443.0,0.08230000000000001,130.43022,142.87783415706426,12.447614157064265
4852335.0,24483.0,0.08230000000000001,130.43059,142.87783415706426,12.447244157064262
4857669.0,24525.0,0.08230000000000001,130.43123,142.87783415706426,12.446604157064257
4863814.0,24570.0,0.08230000000000001,130.43201,142.87783415706426,12.445824157064266
4869961.0,24608.0,0.08230000000000001,130.43289,142.87783415706426,12.44494415706427
4876696.0,24640.0,0.08230000000000001,130.43312,142.87783415706426,12.444714157064254
4880893.0,24682.0,0.08230000000000001,130.43359,142.87783415706426,12.444244157064247
4886673.0,24726.0,0.08220000000000001,130.43406,142.87783415706426,12.443774157064269
4893000.0,24763.0,0.08220000000000001,130.43434,142.87783415706426,12.443494157064265
4899018.0,24797.0,0.08220000000000001,130.43542,142.87783415706426,12.442414157064263
4905146.0,24842.0,0.08220000000000001,130.43614,142.87783415706426,12.441694157064262
4910422.0,24877.0,0.08220000000000001,130.43681,142.87783415706426,12.441024157064248
4916543.0,24918.0,0.08220000000000001,130.43754,142.87783415706426,12.440294157064244
4923130.0,24955.0,0.08220000000000001,130.43832,142.87783415706426,12.439514157064252
4929986.0,24992.0,0.08220000000000001,130.43891,142.87783415706426,12.438924157064264
4936422.0,25025.0,0.08220000000000001,130.43893,142.87783415706426,12.438904157064258
4942112.0,25065.0,0.08220000000000001,130.43951,142.87783415706426,12.438324157064244
4948602.0,25107.0,0.08220000000000001,130.44015,142.87783415706426,12.437684157064268
4955189.0,25153.0,0.08220000000000001,130.44015,142.87783415706426,12.437684157064268
4958747.0,25199.0,0.08220000000000001,130.44057,142.87783415706426,12.437264157064249
4962519.0,25200.0,0.08220000000000001,130.44098,142.87783415706426,12.43685415706426
4964635.0,25235.0,0.08220000000000001,130.44148,142.87783415706426,12.436354157064244
4969356.0,25267.0,0.08220000000000001,130.44215,142.87783415706426,12.435684157064259
4975426.0,25303.0,0.08220000000000001,130.44307,142.87783415706426,12.43476415706425
4981906.0,25345.0,0.08220000000000001,130.44368,142.87783415706426,12.434154157064256
4988143.0,25388.0,0.08220000000000001,130.4438,142.87783415706426,12.434034157064247
4995507.0,25433.0,0.08220000000000001,130.44429,142.87783415706426,12.433544157064262
5001661.0,25469.0,0.08220000000000001,130.44507,142.87783415706426,12.43276415706427
5008218.0,25517.0,0.08220000000000001,130.44567,142.87783415706426,12.43216415706425
5015132.0,25560.0,0.08220000000000001,130.44574,142.87783415706426,12.432094157064256
5022372.0,25613.0,0.08220000000000001,130.44583,142.87783415706426,12.432004157064256
5028878.0,25655.0,0.08220000000000001,130.44679,142.87783415706426,12.431044157064264
5033208.0,25686.0,0.08220000000000001,130.44715,142.87783415706426,12.430684157064263
5038559.0,25715.0,0.08220000000000001,130.44795,142.87783415706426,12.429884157064265
5044685.0,25751.0,0.0821,130.44863,142.87783415706426,12.429204157064248
5050880.0,25799.0,0.0821,130.44924,142.87783415706426,12.428594157064254
5057010.0,25829.0,0.0821,130.44972,142.87783415706426,12.428114157064243
5059227.0,25830.0,0.0821,130.44999,142.87783415706426,12.427844157064243
5063533.0,25870.0,0.0821,130.45036,142.87783415706426,12.427474157064268
5069996.0,25906.0,0.0821,130.45109,142.87783415706426,12.426744157064263
5076480.0,25947.0,0.0821,130.45161,142.87783415706426,12.426224157064269
5083260.0,25985.0,0.0821,130.45168,142.87783415706426,12.426154157064246
5089658.0,26029.0,0.0821,130.45176,142.87783415706426,12.42607415706425
5096196.0,26058.0,0.0821,130.45298,142.87783415706426,12.42485415706426
5102542.0,26094.0,0.0821,130.45365,142.87783415706426,12.424184157064246
5108874.0,26133.0,0.0821,130.45433,142.87783415706426,12.423504157064258
5112129.0,26168.0,0.0821,130.45433,142.87783415706426,12.423504157064258
5117621.0,26219.0,0.0821,130.45507,142.87783415706426,12.42276415706425
5120029.0,26220.0,0.0821,130.45549,142.87783415706426,12.42234415706426
5124022.0,26254.0,0.0821,130.4555,142.87783415706426,12.422334157064256
5131427.0,26332.0,0.0821,130.45568,142.87783415706426,12.422154157064256
5138587.0,26402.0,0.0821,130.45594,142.87783415706426,12.421894157064258
5145612.0,26445.0,0.0821,130.45674,142.87783415706426,12.42109415706426
5152191.0,26485.0,0.0821,130.45753,142.87783415706426,12.420304157064265
5158717.0,26534.0,0.0821,130.45757,142.87783415706426,12.420264157064253
5165525.0,26584.0,0.0821,130.45793,142.87783415706426,12.419904157064252
5172444.0,26621.0,0.0821,130.4585,142.87783415706426,12.41933415706427
5179106.0,26656.0,0.0821,130.45931,142.87783415706426,12.418524157064269
5184562.0,26692.0,0.0821,130.45959,142.87783415706426,12.418244157064265
5191001.0,26725.0,0.0821,130.46042,142.87783415706426,12.417414157064258
5196691.0,26766.0,0.0821,130.46056,142.87783415706426,12.41727415706427
5202619.0,26807.0,0.0821,130.46134,142.87783415706426,12.41649415706425
5208686.0,26855.0,0.0821,130.46152,142.87783415706426,12.41631415706425
5213878.0,26894.0,0.0821,130.46224,142.87783415706426,12.415594157064248
5219789.0,26928.0,0.08199999999999999,130.46323,142.87783415706426,12.414604157064247
5225263.0,26973.0,0.08199999999999999,130.46393,142.87783415706426,12.413904157064252
5231590.0,27012.0,0.08199999999999999,130.46419,142.87783415706426,12.413644157064255
5237860.0,27051.0,0.08199999999999999,130.46456,142.87783415706426,12.41327415706425
5244781.0,27092.0,0.08199999999999999,130.46505,142.87783415706426,12.412784157064266
5251039.0,27159.0,0.08199999999999999,130.46596,142.87783415706426,12.411874157064261
5252768.0,27160.0,0.08199999999999999,130.46616,142.87783415706426,12.411674157064255
5257707.0,27199.0,0.08199999999999999,130.4665,142.87783415706426,12.41133415706426
5262387.0,27233.0,0.08199999999999999,130.46708,142.87783415706426,12.410754157064247
5268527.0,27275.0,0.08199999999999999,130.46724,142.87783415706426,12.410594157064253
5272899.0,27313.0,0.08199999999999999,130.46785,142.87783415706426,12.409984157064258
5279379.0,27383.0,0.08199999999999999,130.46818,142.87783415706426,12.409654157064267
5283367.0,27428.0,0.08199999999999999,130.46856,142.87783415706426,12.40927415706426
5289579.0,27461.0,0.08199999999999999,130.46865,142.87783415706426,12.40918415706426
5295952.0,27492.0,0.08199999999999999,130.46956,142.87783415706426,12.408274157064255
5302078.0,27526.0,0.08199999999999999,130.47033,142.87783415706426,12.407504157064267
5308383.0,27565.0,0.08199999999999999,130.47067,142.87783415706426,12.407164157064244
5314582.0,27608.0,0.08199999999999999,130.47141,142.87783415706426,12.406424157064265
5321176.0,27641.0,0.08199999999999999,130.47147,142.87783415706426,12.406364157064246
5326903.0,27692.0,0.08199999999999999,130.47253,142.87783415706426,12.40530415706425
5333612.0,27733.0,0.08199999999999999,130.47255,142.87783415706426,12.405284157064244
5339323.0,27773.0,0.08199999999999999,130.47284,142.87783415706426,12.404994157064266
5345633.0,27813.0,0.08199999999999999,130.4737,142.87783415706426,12.404134157064249
5352376.0,27852.0,0.08199999999999999,130.47403,142.87783415706426,12.403804157064258
5359279.0,27898.0,0.08199999999999999,130.47425,142.87783415706426,12.403584157064245
5365721.0,27936.0,0.08199999999999999,130.47427,142.87783415706426,12.403564157064267
5372015.0,27978.0,0.08199999999999999,130.47547,142.87783415706426,12.402364157064255
5378542.0,28020.0,0.08199999999999999,130.47613,142.87783415706426,12.401704157064245
5385228.0,28070.0,0.08199999999999999,130.47617,142.87783415706426,12.40166415706426
5387727.0,28110.0,0.08199999999999999,130.47621,142.87783415706426,12.401624157064248
5392520.0,28146.0,0.0819,130.47657,142.87783415706426,12.401264157064247
5398398.0,28191.0,0.0819,130.47708,142.87783415706426,12.400754157064256
5404462.0,28230.0,0.0819,130.47759,142.87783415706426,12.400244157064265
5410433.0,28269.0,0.0819,130.47811,142.87783415706426,12.39972415706427
5413037.0,28307.0,0.0819,130.47814,142.87783415706426,12.39969415706426
5419220.0,28346.0,0.0819,130.47914,142.87783415706426,12.398694157064256
5425244.0,28383.0,0.0819,130.47918,142.87783415706426,12.398654157064243
5431071.0,28429.0,0.0819,130.47966,142.87783415706426,12.398174157064261
5437233.0,28467.0,0.0819,130.48064,142.87783415706426,12.397194157064263
5443421.0,28526.0,0.0819,130.48108,142.87783415706426,12.396754157064265
5446248.0,28585.0,0.0819,130.48114,142.87783415706426,12.396694157064246
5452139.0,28630.0,0.0819,130.48142,142.87783415706426,12.396414157064243
5458358.0,28673.0,0.0819,130.48199,142.87783415706426,12.39584415706426
5464475.0,28713.0,0.0819,130.48279,142.87783415706426,12.395044157064262
5470974.0,28774.0,0.0819,130.48301,142.87783415706426,12.39482415706425
5475865.0,28800.0,0.0819,130.48367,142.87783415706426,12.394164157064267
5481462.0,28800.49,0.081897,130.4840695217,inf,inf


==> Poormond-48_Steps-Day_24-UB-BT-TS.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,10.0,,126.0728,inf,inf
468.0,16.0,,126.61417,inf,inf
2494.0,20.0,,126.63369,inf,inf
3887.0,28.0,,126.63369,inf,inf
4399.0,51.0,,126.63369,inf,inf
4952.0,55.0,,126.63369,inf,inf
5851.0,66.0,,126.63369,inf,inf
6858.0,70.0,,126.63369,inf,inf
7579.0,84.0,,126.63369,inf,inf
8010.0,87.0,,126.63369,inf,inf
8490.0,94.0,,126.63369,inf,inf
8978.0,98.0,,126.63369,inf,inf
10079.0,100.0,,126.63369,inf,inf
10737.0,107.0,,126.63369,inf,inf
11483.0,117.0,,126.63369,inf,inf
12363.0,132.0,,126.63369,inf,inf
13095.0,138.0,,126.63369,inf,inf
13719.0,141.0,,126.63369,inf,inf
15256.0,146.0,,126.63369,inf,inf
16023.0,155.0,,126.63369,inf,inf
17421.0,161.0,,126.63369,inf,inf
19223.0,172.0,,126.63369,inf,inf
20043.0,231.0,,126.63369,inf,inf
20046.0,235.0,,126.63369,inf,inf
20064.0,240.0,,126.9144,inf,inf
20075.0,245.0,,127.00241,inf,inf
20076.0,260.0,,127.00575,inf,inf
20078.0,275.0,,127.05223,inf,inf
20082.0,289.0,,127.18507,inf,inf
20090.0,291.0,,127.18507,inf,inf
20138.0,296.0,,127.29834,inf,inf
20549.0,300.0,,127.56154,inf,inf
21149.0,305.0,,127.56154,inf,inf
22685.0,310.0,,127.56154,inf,inf
24394.0,315.0,,127.56154,inf,inf
26265.0,320.0,,127.56154,inf,inf
27712.0,325.0,,127.56154,inf,inf
28672.0,330.0,,127.56154,inf,inf
29529.0,336.0,,127.56154,inf,inf
30708.0,352.0,,127.56154,inf,inf
31380.0,361.0,,127.56154,inf,inf
32803.0,366.0,,127.56154,inf,inf
33552.0,373.0,,127.56154,inf,inf
34245.0,377.0,,127.56863,inf,inf
34782.0,380.0,,127.56863,inf,inf
37488.0,385.0,,127.56863,inf,inf
38673.0,392.0,,127.56863,inf,inf
39668.0,395.0,,127.56863,inf,inf
40575.0,404.0,,127.56863,inf,inf
41558.0,407.0,,127.56863,inf,inf
42792.0,410.0,,127.56863,inf,inf
45278.0,417.0,,127.56863,inf,inf
48380.0,422.0,,127.58442,inf,inf
50083.0,425.0,,127.58442,inf,inf
51789.0,432.0,,127.58442,inf,inf
53259.0,435.0,,127.58442,inf,inf
57447.0,443.0,,127.64186,inf,inf
59138.0,446.0,,127.64186,inf,inf
61299.0,450.0,,127.64186,inf,inf
65472.0,465.0,,127.64186,inf,inf
67880.0,470.0,,127.7118,inf,inf
70310.0,484.0,,127.7118,inf,inf
73048.0,492.0,,127.7118,inf,inf
75649.0,498.0,,127.74047,inf,inf
78155.0,503.0,,127.74047,inf,inf
80890.0,514.0,,127.74047,inf,inf
84041.0,519.0,,127.74047,inf,inf
87197.0,528.0,,127.84603,inf,inf
89689.0,534.0,,127.84603,inf,inf
92534.0,535.0,,127.84603,inf,inf
92890.0,541.0,,127.84603,inf,inf
95916.0,552.0,,127.86582,inf,inf
99321.0,560.0,,127.86582,inf,inf
102547.0,569.0,,127.86582,inf,inf
105675.0,575.0,,127.87078,inf,inf
109045.0,585.0,,127.87078,inf,inf
112484.0,599.0,,127.87078,inf,inf
116003.0,614.0,,127.87078,inf,inf
116669.0,615.0,,127.87078,inf,inf
119010.0,622.0,,127.87078,inf,inf
122799.0,630.0,,127.96898,inf,inf
126801.0,645.0,,128.03005,inf,inf
130752.0,653.0,,128.03005,inf,inf
134175.0,663.0,,128.08986,inf,inf
138635.0,679.0,,128.08986,inf,inf
142547.0,680.0,,128.08986,inf,inf
143520.0,689.0,,128.09414,inf,inf
148058.0,699.0,,128.09747,inf,inf
152579.0,717.0,,128.09747,inf,inf
156921.0,728.0,,128.13461,inf,inf
161832.0,739.0,,128.13461,inf,inf
167161.0,758.0,,128.23549,inf,inf
172544.0,770.0,,128.27059,inf,inf
177991.0,783.0,,128.27059,inf,inf
183999.0,806.0,,128.27628,inf,inf
189522.0,818.0,,128.30826,inf,inf
193819.0,830.0,,128.32699,inf,inf
200137.0,843.0,,128.32699,inf,inf
205676.0,856.0,,128.37024,inf,inf
211058.0,875.0,,128.37024,inf,inf
216037.0,892.0,,128.37024,inf,inf
221791.0,905.0,,128.3883,inf,inf
227722.0,917.0,,128.40278,inf,inf
232056.0,929.0,,128.40278,inf,inf
238308.0,944.0,,128.40278,inf,inf
244645.0,967.0,,128.41129,inf,inf
250553.0,985.0,,128.41129,inf,inf
255345.0,1020.0,,128.41129,inf,inf
260716.0,1034.0,,128.41129,inf,inf
262368.0,1035.0,,128.41129,inf,inf
267059.0,1065.0,,128.41129,inf,inf
272429.0,1079.0,,128.43425,inf,inf
277435.0,1092.0,,128.43425,inf,inf
283212.0,1105.0,,128.43425,inf,inf
288506.0,1118.0,,128.43425,inf,inf
294116.0,1143.0,,128.43425,inf,inf
299371.0,1156.0,,128.43425,inf,inf
304990.0,1170.0,,128.48088,inf,inf
309998.0,1186.0,,128.48088,inf,inf
314061.0,1210.0,,128.48088,inf,inf
319073.0,1223.0,,128.49877,inf,inf
324572.0,1241.0,,128.49877,inf,inf
330309.0,1254.0,,128.50631,inf,inf
335673.0,1271.0,,128.51996,inf,inf
340904.0,1285.0,,128.52038,inf,inf
345823.0,1298.0,,128.52038,inf,inf
350999.0,1313.0,,128.52038,inf,inf
355150.0,1335.0,,128.52038,inf,inf
360366.0,1351.0,,128.54124,inf,inf
365439.0,1364.0,,128.57191,inf,inf
370297.0,1382.0,,128.57191,inf,inf
375057.0,1397.0,,128.58037,inf,inf
380129.0,1409.0,,128.58037,inf,inf
380924.0,1410.0,,128.58037,inf,inf
384165.0,1423.0,,128.58037,inf,inf
388666.0,1436.0,,128.58037,inf,inf
393225.0,1450.0,,128.58037,inf,inf
398222.0,1463.0,,128.58037,inf,inf
402907.0,1476.0,,128.58037,inf,inf
408597.0,1489.0,,128.61798,inf,inf
409174.0,1490.0,,128.61798,inf,inf
413111.0,1502.0,,128.61798,inf,inf
416194.0,1521.0,,128.6259,inf,inf
420772.0,1542.0,,128.6259,inf,inf
425120.0,1555.0,,128.63674,inf,inf
429706.0,1569.0,,128.63674,inf,inf
433119.0,1570.0,,128.63674,inf,inf
434171.0,1582.0,,128.63674,inf,inf
439034.0,1594.0,,128.63674,inf,inf
444035.0,1608.0,,128.65089,inf,inf
448679.0,1622.0,,128.66133,inf,inf
453624.0,1637.0,,128.66133,inf,inf
458077.0,1650.0,,128.66133,inf,inf
462723.0,1664.0,,128.67356,inf,inf
465380.0,1666.0,,128.67356,inf,inf
467352.0,1678.0,,128.67356,inf,inf
471205.0,1692.0,,128.67356,inf,inf
475942.0,1706.0,,128.68535,inf,inf
480908.0,1722.0,,128.68535,inf,inf
485419.0,1747.0,,128.68535,inf,inf
489255.0,1760.0,,128.68535,inf,inf
492061.0,1774.0,,128.68535,inf,inf
496200.0,1786.0,,128.70453,inf,inf
499788.0,1803.0,,128.70453,inf,inf
504082.0,1821.0,,128.70453,inf,inf
508681.0,1834.0,,128.71187,inf,inf
512399.0,1835.0,,128.71187,inf,inf
513233.0,1846.0,,128.71187,inf,inf
516534.0,1859.0,,128.71187,inf,inf
520795.0,1874.0,,128.71187,inf,inf
525504.0,1904.0,,128.72833,inf,inf
527797.0,1905.0,,128.74665,inf,inf
529648.0,1918.0,,128.74665,inf,inf
533414.0,1931.0,,128.74665,inf,inf
537053.0,1945.0,,128.74728,inf,inf
540761.0,1958.0,,128.74728,inf,inf
544640.0,1977.0,,128.74728,inf,inf
547415.0,2005.0,,128.74728,inf,inf
551606.0,2020.0,,128.75826,inf,inf
555719.0,2037.0,,128.75826,inf,inf
559725.0,2052.0,,128.75826,inf,inf
563779.0,2066.0,,128.75826,inf,inf
567827.0,2081.0,,128.76649,inf,inf
571025.0,2105.0,,128.77418,inf,inf
574685.0,2118.0,,128.77418,inf,inf
579037.0,2134.0,,128.77418,inf,inf
580806.0,2135.0,,128.77418,inf,inf
583481.0,2153.0,,128.77418,inf,inf
587376.0,2169.0,,128.78263,inf,inf
588107.0,2170.0,,128.78263,inf,inf
591071.0,2182.0,,128.78263,inf,inf
594031.0,2196.0,,128.78263,inf,inf
596728.0,2211.0,,128.78263,inf,inf
600247.0,2244.0,,128.79353,inf,inf
603897.0,2259.0,,128.79353,inf,inf
607768.0,2273.0,,128.79353,inf,inf
611877.0,2291.0,,128.79353,inf,inf
615822.0,2306.0,,128.80377,inf,inf
619852.0,2322.0,,128.80377,inf,inf
623947.0,2337.0,,128.80377,inf,inf
627133.0,2352.0,,128.80377,inf,inf
630933.0,2367.0,,128.80377,inf,inf
634376.0,2388.0,,128.80377,inf,inf
637237.0,2417.0,,128.80377,inf,inf
641019.0,2436.0,,128.81905,inf,inf
644951.0,2451.0,,128.81905,inf,inf
649042.0,2466.0,,128.81905,inf,inf
653042.0,2482.0,,128.81905,inf,inf
656509.0,2496.0,,128.81905,inf,inf
660604.0,2513.0,,128.83362,inf,inf
664191.0,2536.0,,128.83362,inf,inf
665782.0,2536.0,0.145,128.83362,153.83201174046582,24.99839174046582
668131.0,2554.0,0.145,128.83362,153.83201174046582,24.99839174046582
668261.0,2554.0,0.145,128.83362,153.83201174046582,24.99839174046582
668365.0,2555.0,0.145,128.83362,153.83201174046582,24.99839174046582
668391.0,2555.0,0.145,128.83362,153.83201174046582,24.99839174046582
668817.0,2569.0,0.145,128.83362,153.83201174046582,24.99839174046582
670985.0,2623.0,0.145,128.83362,153.83201174046582,24.99839174046582
671003.0,2623.0,0.145,128.83362,153.83201174046582,24.99839174046582
671087.0,2643.0,0.145,128.83362,153.83201174046582,24.99839174046582
671311.0,2643.0,0.145,128.83362,153.83201174046582,24.99839174046582
671413.0,2643.0,0.145,128.83362,153.83201174046582,24.99839174046582
671763.0,2644.0,0.145,128.83362,153.83201174046582,24.99839174046582
671999.0,2671.0,0.145,128.84168,153.83201174046582,24.99033174046582
674375.0,2724.0,0.145,128.8482,153.83201174046582,24.983811740465825
674430.0,2725.0,0.145,128.8482,153.83201174046582,24.983811740465825
674460.0,2725.0,0.11800000000000001,128.8482,147.57577979958256,18.72757979958257
674508.0,2742.0,0.11800000000000001,128.8482,147.57577979958256,18.72757979958257
675270.0,2760.0,0.11800000000000001,128.8482,147.57577979958256,18.72757979958257
676305.0,2776.0,0.11800000000000001,128.8482,147.57577979958256,18.72757979958257
679010.0,2792.0,0.11800000000000001,128.85021,147.57577979958256,18.72556979958256
681753.0,2805.0,0.11800000000000001,128.86865,147.57577979958256,18.70712979958256
684217.0,2823.0,0.11800000000000001,128.86865,147.57577979958256,18.70712979958256
686650.0,2839.0,0.11800000000000001,128.87172,147.57577979958256,18.704059799582552
688803.0,2853.0,0.11800000000000001,128.87763,147.57577979958256,18.698149799582552
690919.0,2877.0,0.11800000000000001,128.87763,147.57577979958256,18.698149799582552
691059.0,2904.0,0.11800000000000001,128.87763,147.57577979958256,18.698149799582552
693965.0,2922.0,0.11800000000000001,128.88781,147.57577979958256,18.68796979958256
697112.0,2945.0,0.11800000000000001,128.88781,147.57577979958256,18.68796979958256
699889.0,2963.0,0.11800000000000001,128.89504,147.57577979958256,18.680739799582568
702180.0,2990.0,0.11800000000000001,128.89504,147.57577979958256,18.680739799582568
704945.0,3022.0,0.11800000000000001,128.89893,147.57577979958256,18.676849799582556
707710.0,3038.0,0.11800000000000001,128.89893,147.57577979958256,18.676849799582556
710006.0,3050.0,0.11800000000000001,128.89984,147.57577979958256,18.67593979958255
713140.0,3066.0,0.11800000000000001,128.91246,147.57577979958256,18.663319799582553
716474.0,3086.0,0.11800000000000001,128.91246,147.57577979958256,18.663319799582553
719759.0,3104.0,0.11800000000000001,128.91246,147.57577979958256,18.663319799582553
722746.0,3179.0,0.11800000000000001,128.91246,147.57577979958256,18.663319799582553
725491.0,3205.0,0.11800000000000001,128.91246,147.57577979958256,18.663319799582553
728436.0,3261.0,0.11800000000000001,128.92997,147.57577979958256,18.645809799582565
728752.0,3280.0,0.11800000000000001,128.92997,147.57577979958256,18.645809799582565
732172.0,3298.0,0.11800000000000001,128.93739,147.57577979958256,18.63838979958257
733613.0,3300.0,0.11800000000000001,128.93754,147.57577979958256,18.63823979958255
735678.0,3318.0,0.11800000000000001,128.93754,147.57577979958256,18.63823979958255
738707.0,3347.0,0.11800000000000001,128.93843,147.57577979958256,18.63734979958255
741862.0,3366.0,0.11800000000000001,128.94398,147.57577979958256,18.631799799582552
744372.0,3383.0,0.11800000000000001,128.94719,147.57577979958256,18.628589799582556
747733.0,3409.0,0.11699999999999999,128.95855,147.57577979958256,18.61722979958256
750680.0,3432.0,0.11699999999999999,128.95855,147.57577979958256,18.61722979958256
752141.0,3432.0,0.11599999999999999,128.95855,146.47336597967626,17.514815979676257
752142.0,3433.0,0.11599999999999999,128.95855,146.47328679418504,17.51473679418504
753735.0,3487.0,0.11599999999999999,128.95855,146.47328679418504,17.51473679418504
756646.0,3504.0,0.11599999999999999,128.96407,146.47328679418504,17.50921679418505
758186.0,3505.0,0.11599999999999999,128.96407,146.47328679418504,17.50921679418505
759584.0,3525.0,0.11599999999999999,128.96407,146.47328679418504,17.50921679418505
762444.0,3545.0,0.11599999999999999,128.97143,146.47328679418504,17.501856794185045
765513.0,3566.0,0.11599999999999999,128.97143,146.47328679418504,17.501856794185045
768723.0,3587.0,0.11599999999999999,128.98099,146.47328679418504,17.49229679418505
771598.0,3606.0,0.11599999999999999,128.98099,146.47328679418504,17.49229679418505
774734.0,3627.0,0.11599999999999999,128.99044,146.47328679418504,17.482846794185036
777821.0,3658.0,0.11599999999999999,128.99044,146.47328679418504,17.482846794185036
780880.0,3677.0,0.11599999999999999,128.99444,146.47328679418504,17.478846794185046
784269.0,3700.0,0.11599999999999999,128.9991,146.47328679418504,17.474186794185044
787468.0,3734.0,0.11599999999999999,128.9991,146.47328679418504,17.474186794185044
790924.0,3756.0,0.11599999999999999,129.0079,146.47328679418504,17.465386794185036
794200.0,3774.0,0.11599999999999999,129.0079,146.47328679418504,17.465386794185036
797799.0,3810.0,0.11599999999999999,129.0079,146.47328679418504,17.465386794185036
801428.0,3832.0,0.11599999999999999,129.0143,146.47328679418504,17.45898679418505
804916.0,3857.0,0.11599999999999999,129.01983,146.47328679418504,17.45345679418503
808593.0,3878.0,0.11599999999999999,129.02562,146.47328679418504,17.44766679418504
812348.0,3904.0,0.11599999999999999,129.02562,146.47328679418504,17.44766679418504
813591.0,3924.0,0.11599999999999999,129.02562,146.47328679418504,17.44766679418504
817399.0,3958.0,0.11599999999999999,129.02752,146.47328679418504,17.445766794185033
820565.0,3976.0,0.11599999999999999,129.02752,146.47328679418504,17.445766794185033
824295.0,3996.0,0.11599999999999999,129.0373,146.47328679418504,17.435986794185055
828496.0,4013.0,0.11599999999999999,129.03825,146.47328679418504,17.435036794185038
832323.0,4040.0,0.11599999999999999,129.03825,146.47328679418504,17.435036794185038
836335.0,4068.0,0.11599999999999999,129.03825,146.47328679418504,17.435036794185038
839953.0,4096.0,0.11599999999999999,129.03825,146.47328679418504,17.435036794185038
843218.0,4118.0,0.115,129.05634,146.47328679418504,17.416946794185037
846663.0,4142.0,0.115,129.05857,146.47328679418504,17.41471679418504
850085.0,4166.0,0.115,129.05857,146.47328679418504,17.41471679418504
853328.0,4211.0,0.115,129.06868,146.47328679418504,17.404606794185042
856357.0,4238.0,0.115,129.07018,146.47328679418504,17.40310679418505
859822.0,4279.0,0.115,129.0706,146.47328679418504,17.40268679418503
863845.0,4301.0,0.115,129.07631,146.47328679418504,17.396976794185036
867626.0,4324.0,0.115,129.07876,146.47328679418504,17.394526794185055
871296.0,4362.0,0.115,129.07876,146.47328679418504,17.394526794185055
874617.0,4382.0,0.115,129.08314,146.47328679418504,17.390146794185057
878021.0,4410.0,0.115,129.08314,146.47328679418504,17.390146794185057
881039.0,4441.0,0.115,129.08962,146.47328679418504,17.383666794185046
884183.0,4460.0,0.115,129.08962,146.47328679418504,17.383666794185046
887799.0,4480.0,0.115,129.09784,146.47328679418504,17.375446794185052
891670.0,4510.0,0.115,129.09784,146.47328679418504,17.375446794185052
896196.0,4550.0,0.115,129.09784,146.47328679418504,17.375446794185052
900288.0,4577.0,0.115,129.10572,146.47328679418504,17.367566794185052
904651.0,4599.0,0.115,129.10936,146.47328679418504,17.363926794185033
908699.0,4622.0,0.115,129.1146,146.47328679418504,17.358686794185047
912043.0,4647.0,0.115,129.1146,146.47328679418504,17.358686794185047
915402.0,4663.0,0.115,129.1146,146.47328679418504,17.358686794185047
918753.0,4701.0,0.115,129.11741,146.47328679418504,17.355876794185036
922276.0,4720.0,0.115,129.12433,146.47328679418504,17.348956794185057
925873.0,4742.0,0.115,129.12439,146.47328679418504,17.348896794185038
930058.0,4764.0,0.115,129.12439,146.47328679418504,17.348896794185038
934362.0,4785.0,0.115,129.12749,146.47328679418504,17.34579679418505
938924.0,4809.0,0.115,129.13714,146.47328679418504,17.336146794185055
940994.0,4810.0,0.115,129.13714,146.47328679418504,17.336146794185055
941504.0,4810.0,0.109,129.13714,146.47328679418504,17.336146794185055
942871.0,4832.0,0.109,129.1374,146.47328679418504,17.33588679418503
946587.0,4858.0,0.109,129.13836,146.47328679418504,17.334926794185037
950408.0,4882.0,0.109,129.13903,146.47328679418504,17.334256794185052
953603.0,4911.0,0.109,129.14971,146.47328679418504,17.323576794185044
956715.0,4971.0,0.109,129.15118,146.47328679418504,17.322106794185032
959542.0,4996.0,0.109,129.15118,146.47328679418504,17.322106794185032
962727.0,5017.0,0.109,129.15543,146.47328679418504,17.317856794185047
965737.0,5041.0,0.109,129.15981,146.47328679418504,17.31347679418505
968884.0,5066.0,0.109,129.16515,146.47328679418504,17.30813679418503
972135.0,5111.0,0.109,129.16551,146.47328679418504,17.30777679418503
975460.0,5135.0,0.109,129.17193,146.47328679418504,17.30135679418504
979182.0,5157.0,0.109,129.17392,146.47328679418504,17.299366794185033
983077.0,5187.0,0.109,129.17472,146.47328679418504,17.298566794185035
986531.0,5212.0,0.109,129.17835,146.47328679418504,17.29493679418505
990322.0,5241.0,0.109,129.18518,146.47328679418504,17.28810679418504
993849.0,5262.0,0.109,129.18611,146.47328679418504,17.28717679418503
997222.0,5290.0,0.109,129.18631,146.47328679418504,17.28697679418505
1000508.0,5321.0,0.109,129.19146,146.47328679418504,17.281826794185037
1003784.0,5351.0,0.109,129.19288,146.47328679418504,17.28040679418504
1006865.0,5375.0,0.109,129.19772,146.47328679418504,17.27556679418504
1009902.0,5399.0,0.109,129.19905,146.47328679418504,17.274236794185043
1013228.0,5426.0,0.109,129.19948,146.47328679418504,17.27380679418505
1016673.0,5456.0,0.109,129.2034,146.47328679418504,17.269886794185055
1020781.0,5483.0,0.109,129.2034,146.47328679418504,17.269886794185055
1025451.0,5507.0,0.109,129.20503,146.47328679418504,17.26825679418505
1029910.0,5530.0,0.109,129.20503,146.47328679418504,17.26825679418505
1034473.0,5554.0,0.109,129.20503,146.47328679418504,17.26825679418505
1039282.0,5584.0,0.10800000000000001,129.20826,146.47328679418504,17.265026794185047
1040826.0,5585.0,0.10800000000000001,129.20826,146.47328679418504,17.265026794185047
1043173.0,5611.0,0.10800000000000001,129.20826,146.47328679418504,17.265026794185047
1047020.0,5638.0,0.10800000000000001,129.20826,146.47328679418504,17.265026794185047
1050319.0,5658.0,0.10800000000000001,129.21216,146.47328679418504,17.26112679418503
1052093.0,5696.0,0.10800000000000001,129.21216,146.47328679418504,17.26112679418503
1055219.0,5720.0,0.10800000000000001,129.21611,146.47328679418504,17.257176794185057
1058294.0,5745.0,0.10800000000000001,129.21658,146.47328679418504,17.25670679418505
1061427.0,5775.0,0.10800000000000001,129.22151,146.47328679418504,17.251776794185048
1061429.0,5775.0,0.10800000000000001,129.22151,146.47328679418504,17.251776794185048
1061583.0,5776.0,0.10800000000000001,129.22151,146.47328679418504,17.251776794185048
1061694.0,5776.0,0.10800000000000001,129.22151,146.47328679418504,17.251776794185048
1061715.0,5776.0,0.10800000000000001,129.22151,146.47328679418504,17.251776794185048
1061792.0,5776.0,0.10800000000000001,129.22151,146.47328679418504,17.251776794185048
1061983.0,5776.0,0.10800000000000001,129.22151,146.47328679418504,17.251776794185048
1062325.0,5776.0,0.10800000000000001,129.22151,146.47328679418504,17.251776794185048
1062535.0,5777.0,0.10800000000000001,129.22151,146.47328679418504,17.251776794185048
1063084.0,5803.0,0.10800000000000001,129.22151,146.47328679418504,17.251776794185048
1066042.0,5829.0,0.10800000000000001,129.22611,146.47328679418504,17.247176794185037
1066645.0,5830.0,0.10800000000000001,129.22743,146.47328679418504,17.245856794185045
1069658.0,5861.0,0.10800000000000001,129.23018,146.47328679418504,17.243106794185053
1073070.0,5903.0,0.10800000000000001,129.23018,146.47328679418504,17.243106794185053
1076218.0,5967.0,0.10800000000000001,129.23405,146.47328679418504,17.239236794185047
1079467.0,6004.0,0.10800000000000001,129.23731,146.47328679418504,17.235976794185035
1079875.0,6034.0,0.10800000000000001,129.23993,146.47328679418504,17.233356794185056
1083577.0,6080.0,0.10800000000000001,129.24419,146.47328679418504,17.22909679418504
1087257.0,6108.0,0.10800000000000001,129.24491,146.47328679418504,17.22837679418504
1091801.0,6144.0,0.10800000000000001,129.24492,146.47328679418504,17.228366794185035
1095802.0,6195.0,0.10800000000000001,129.24492,146.47328679418504,17.228366794185035
1099360.0,6232.0,0.10800000000000001,129.24864,146.47328679418504,17.22464679418505
1102908.0,6267.0,0.10800000000000001,129.2514,146.47328679418504,17.221886794185053
1106970.0,6293.0,0.10800000000000001,129.25286,146.47328679418504,17.220426794185045
1110344.0,6321.0,0.10800000000000001,129.25286,146.47328679418504,17.220426794185045
1114771.0,6353.0,0.10800000000000001,129.25353,146.47328679418504,17.21975679418503
1119308.0,6385.0,0.10800000000000001,129.25589,146.47328679418504,17.21739679418505
1123030.0,6412.0,0.10800000000000001,129.25835,146.47328679418504,17.214936794185036
1126252.0,6443.0,0.10800000000000001,129.26514,146.47328679418504,17.20814679418504
1130107.0,6488.0,0.10800000000000001,129.2659,146.47328679418504,17.207386794185055
1134198.0,6517.0,0.10800000000000001,129.2659,146.47328679418504,17.207386794185055
1137684.0,6545.0,0.10800000000000001,129.2717,146.47328679418504,17.201586794185033
1141417.0,6573.0,0.10800000000000001,129.27234,146.47328679418504,17.20094679418503
1145271.0,6600.0,0.10800000000000001,129.27353,146.47328679418504,17.19975679418505
1149976.0,6639.0,0.10800000000000001,129.27419,146.47328679418504,17.19909679418504
1154289.0,6675.0,0.10800000000000001,129.2767,146.47328679418504,17.196586794185038
1158158.0,6707.0,0.10800000000000001,129.27979,146.47328679418504,17.19349679418505
1162217.0,6734.0,0.10800000000000001,129.27979,146.47328679418504,17.19349679418505
1165820.0,6782.0,0.10800000000000001,129.28317,146.47328679418504,17.19011679418503
1169600.0,6812.0,0.10800000000000001,129.28317,146.47328679418504,17.19011679418503
1173545.0,6843.0,0.10800000000000001,129.28711,146.47328679418504,17.18617679418503
1177490.0,6877.0,0.10800000000000001,129.28869,146.47328679418504,17.18459679418504
1181914.0,6906.0,0.10800000000000001,129.2908,146.47328679418504,17.182486794185053
1185676.0,6937.0,0.10800000000000001,129.29165,146.47328679418504,17.18163679418504
1189326.0,6967.0,0.10800000000000001,129.29257,146.47328679418504,17.18071679418503
1190160.0,7001.0,0.10800000000000001,129.29608,146.47328679418504,17.177206794185054
1193581.0,7035.0,0.10800000000000001,129.29823,146.47328679418504,17.175056794185053
1194719.0,7036.0,0.107,129.29899,145.86339852978944,16.564408529789432
1197624.0,7092.0,0.107,129.29899,145.86339852978944,16.564408529789432
1200867.0,7125.0,0.107,129.29957,145.86339852978944,16.563828529789447
1204439.0,7180.0,0.107,129.30383,145.86339852978944,16.55956852978943
1208216.0,7222.0,0.107,129.30411,145.86339852978944,16.559288529789427
1212720.0,7255.0,0.107,129.30472,145.86339852978944,16.558678529789432
1216376.0,7290.0,0.107,129.3075,145.86339852978944,16.55589852978943
1219966.0,7322.0,0.107,129.3075,145.86339852978944,16.55589852978943
1224103.0,7375.0,0.107,129.3075,145.86339852978944,16.55589852978943
1227720.0,7408.0,0.107,129.31099,145.86339852978944,16.55240852978943
1232029.0,7443.0,0.107,129.31171,145.86339852978944,16.55168852978943
1234477.0,7510.0,0.107,129.31346,145.86339852978944,16.549938529789443
1238589.0,7538.0,0.107,129.31548,145.86339852978944,16.547918529789428
1242359.0,7573.0,0.107,129.32007,145.86339852978944,16.54332852978945
1246653.0,7610.0,0.107,129.32123,145.86339852978944,16.54216852978942
1250800.0,7643.0,0.107,129.32123,145.86339852978944,16.54216852978942
1254676.0,7670.0,0.107,129.3216,145.86339852978944,16.541798529789446
1254762.0,7670.0,0.107,129.32263,145.86339852978944,16.540768529789432
1255247.0,7671.0,0.107,129.32263,145.86339852978944,16.540768529789432
1257904.0,7705.0,0.107,129.32336,145.86339852978944,16.540038529789427
1261229.0,7740.0,0.107,129.3249,145.86339852978944,16.538498529789422
1264788.0,7771.0,0.107,129.32614,145.86339852978944,16.537258529789426
1268799.0,7804.0,0.107,129.32717,145.86339852978944,16.53622852978944
1273140.0,7837.0,0.107,129.32717,145.86339852978944,16.53622852978944
1277747.0,7873.0,0.107,129.32978,145.86339852978944,16.533618529789436
1281496.0,7912.0,0.107,129.33244,145.86339852978944,16.530958529789444
1284990.0,7961.0,0.107,129.33244,145.86339852978944,16.530958529789444
1288593.0,8005.0,0.107,129.33244,145.86339852978944,16.530958529789444
1292938.0,8033.0,0.107,129.33595,145.86339852978944,16.52744852978944
1297644.0,8075.0,0.107,129.33836,145.86339852978944,16.52503852978944
1301289.0,8144.0,0.107,129.33874,145.86339852978944,16.524658529789434
1304782.0,8172.0,0.107,129.34074,145.86339852978944,16.522658529789425
1307375.0,8207.0,0.107,129.34188,145.86339852978944,16.521518529789432
1311252.0,8238.0,0.107,129.34604,145.86339852978944,16.517358529789448
1314376.0,8285.0,0.107,129.34627,145.86339852978944,16.51712852978943
1317907.0,8324.0,0.107,129.34877,145.86339852978944,16.514628529789434
1321134.0,8372.0,0.107,129.34889,145.86339852978944,16.514508529789424
1324869.0,8413.0,0.107,129.34926,145.86339852978944,16.51413852978945
1328350.0,8463.0,0.107,129.35087,145.86339852978944,16.51252852978945
1331803.0,8501.0,0.107,129.35435,145.86339852978944,16.509048529789425
1332773.0,8546.0,0.107,129.35435,145.86339852978944,16.509048529789425
1336434.0,8586.0,0.107,129.35564,145.86339852978944,16.50775852978944
1340227.0,8627.0,0.107,129.35564,145.86339852978944,16.50775852978944
1344254.0,8657.0,0.107,129.35871,145.86339852978944,16.504688529789433
1347984.0,8694.0,0.107,129.35968,145.86339852978944,16.503718529789438
1351745.0,8725.0,0.107,129.36302,145.86339852978944,16.50037852978943
1355397.0,8767.0,0.107,129.36416,145.86339852978944,16.499238529789437
1359035.0,8814.0,0.107,129.36531,145.86339852978944,16.49808852978944
1362761.0,9021.0,0.107,129.36772,145.86339852978944,16.495678529789444
1366661.0,9058.0,0.107,129.3684,145.86339852978944,16.494998529789427
1370557.0,9096.0,0.107,129.36991,145.86339852978944,16.49348852978943
1375036.0,9135.0,0.107,129.36991,145.86339852978944,16.49348852978943
1378775.0,9187.0,0.107,129.37216,145.86339852978944,16.491238529789428
1382888.0,9254.0,0.107,129.37494,145.86339852978944,16.488458529789426
1386297.0,9289.0,0.107,129.37764,145.86339852978944,16.485758529789422
1390350.0,9324.0,0.107,129.37978,145.86339852978944,16.483618529789425
1394120.0,9361.0,0.107,129.38063,145.86339852978944,16.48276852978944
1398196.0,9400.0,0.107,129.38237,145.86339852978944,16.481028529789427
1401832.0,9436.0,0.107,129.38465,145.86339852978944,16.478748529789442
1405220.0,9476.0,0.107,129.38465,145.86339852978944,16.478748529789442
1409421.0,9505.0,0.107,129.38736,145.86339852978944,16.476038529789435
1411156.0,9536.0,0.107,129.38762,145.86339852978944,16.475778529789437
1415294.0,9579.0,0.107,129.38762,145.86339852978944,16.475778529789437
1416086.0,9580.0,0.107,129.38762,145.86339852978944,16.475778529789437
1419615.0,9611.0,0.107,129.3896,145.86339852978944,16.473798529789434
1423730.0,9646.0,0.107,129.39233,145.86339852978944,16.47106852978945
1427384.0,9738.0,0.107,129.39492,145.86339852978944,16.468478529789422
1431589.0,9777.0,0.107,129.39666,145.86339852978944,16.46673852978944
1435810.0,9869.0,0.107,129.39713,145.86339852978944,16.46626852978943
1439543.0,9941.0,0.107,129.39773,145.86339852978944,16.46566852978944
1443910.0,9980.0,0.107,129.40162,145.86339852978944,16.461778529789427
1448959.0,10017.0,0.107,129.40162,145.86339852978944,16.461778529789427
1452153.0,10083.0,0.107,129.40198,145.86339852978944,16.461418529789427
1456158.0,10143.0,0.107,129.40227,145.86339852978944,16.46112852978945
1460098.0,10179.0,0.107,129.40411,145.86339852978944,16.459288529789433
1465045.0,10225.0,0.107,129.40411,145.86339852978944,16.459288529789433
1467292.0,10258.0,0.107,129.40411,145.86339852978944,16.459288529789433
1471311.0,10317.0,0.107,129.40645,145.86339852978944,16.45694852978943
1475531.0,10366.0,0.107,129.41091,145.86339852978944,16.452488529789434
1479557.0,10406.0,0.107,129.41391,145.86339852978944,16.44948852978945
1484320.0,10448.0,0.107,129.41409,145.86339852978944,16.449308529789448
1488467.0,10490.0,0.107,129.41631,145.86339852978944,16.447088529789426
1491733.0,10539.0,0.107,129.41716,145.86339852978944,16.44623852978944
1495505.0,10575.0,0.106,129.41854,145.86339852978944,16.44485852978943
1499232.0,10619.0,0.106,129.41932,145.86339852978944,16.444078529789437
1503039.0,10662.0,0.106,129.42228,145.86339852978944,16.441118529789435
1506630.0,10705.0,0.106,129.42293,145.86339852978944,16.440468529789428
1510647.0,10768.0,0.106,129.42293,145.86339852978944,16.440468529789428
1514770.0,10806.0,0.106,129.42605,145.86339852978944,16.437348529789432
1518403.0,10843.0,0.106,129.42701,145.86339852978944,16.43638852978944
1521825.0,10883.0,0.106,129.42931,145.86339852978944,16.43408852978945
1526094.0,10934.0,0.106,129.42975,145.86339852978944,16.433648529789423
1530933.0,10970.0,0.106,129.42977,145.86339852978944,16.433628529789445
1535572.0,11016.0,0.106,129.43254,145.86339852978944,16.430858529789447
1539525.0,11067.0,0.106,129.43254,145.86339852978944,16.430858529789447
1543439.0,11112.0,0.106,129.43392,145.86339852978944,16.429478529789435
1547003.0,11183.0,0.106,129.43581,145.86339852978944,16.427588529789432
1551209.0,11223.0,0.106,129.43785,145.86339852978944,16.425548529789438
1555496.0,11256.0,0.106,129.43785,145.86339852978944,16.425548529789438
1559693.0,11301.0,0.106,129.43961,145.86339852978944,16.423788529789448
1563705.0,11350.0,0.106,129.44137,145.86339852978944,16.42202852978943
1567577.0,11397.0,0.106,129.44387,145.86339852978944,16.41952852978943
1571337.0,11434.0,0.106,129.44675,145.86339852978944,16.416648529789427
1574367.0,11435.0,0.106,129.44752,145.86339852978944,16.41587852978944
1575470.0,11477.0,0.106,129.44752,145.86339852978944,16.41587852978944
1579668.0,11525.0,0.106,129.44888,145.86339852978944,16.414518529789433
1584037.0,11558.0,0.106,129.45044,145.86339852978944,16.41295852978945
1585571.0,11560.0,0.106,129.45044,145.86339852978944,16.41295852978945
1585981.0,11624.0,0.106,129.45105,145.86339852978944,16.412348529789426
1589801.0,11660.0,0.106,129.4533,145.86339852978944,16.410098529789423
1594270.0,11697.0,0.106,129.45382,145.86339852978944,16.409578529789428
1597634.0,11738.0,0.106,129.45676,145.86339852978944,16.406638529789433
1603004.0,11776.0,0.106,129.45676,145.86339852978944,16.406638529789433
1607984.0,11818.0,0.106,129.45687,145.86339852978944,16.406528529789426
1612362.0,11860.0,0.106,129.46004,145.86339852978944,16.403358529789443
1616656.0,11952.0,0.106,129.46044,145.86339852978944,16.40295852978943
1620923.0,11998.0,0.106,129.46044,145.86339852978944,16.40295852978943
1624701.0,12039.0,0.106,129.46209,145.86339852978944,16.401308529789446
1628557.0,12079.0,0.106,129.46379,145.86339852978944,16.399608529789447
1632490.0,12129.0,0.106,129.46577,145.86339852978944,16.397628529789444
1633804.0,12130.0,0.106,129.46577,145.86339852978944,16.397628529789444
1635921.0,12175.0,0.106,129.4683,145.86339852978944,16.395098529789436
1639682.0,12217.0,0.106,129.46944,145.86339852978944,16.393958529789444
1643096.0,12278.0,0.106,129.47076,145.86339852978944,16.392638529789423
1646703.0,12322.0,0.106,129.4722,145.86339852978944,16.39119852978945
1649270.0,12362.0,0.106,129.47236,145.86339852978944,16.391038529789427
1652354.0,12401.0,0.106,129.47419,145.86339852978944,16.389208529789443
1657338.0,12441.0,0.106,129.47444,145.86339852978944,16.38895852978945
1661446.0,12491.0,0.106,129.47444,145.86339852978944,16.38895852978945
1665651.0,12528.0,0.106,129.47444,145.86339852978944,16.38895852978945
1668399.0,12561.0,0.106,129.47858,145.86339852978944,16.38481852978944
1672197.0,12649.0,0.106,129.48184,145.86339852978944,16.38155852978943
1676325.0,12698.0,0.106,129.48314,145.86339852978944,16.380258529789444
1680462.0,12762.0,0.106,129.48341,145.86339852978944,16.379988529789443
1684393.0,12814.0,0.106,129.48727,145.86339852978944,16.37612852978944
1687591.0,12815.0,0.106,129.48727,145.86339852978944,16.37612852978944
1688658.0,12859.0,0.106,129.48821,145.86339852978944,16.375188529789426
1690272.0,12860.0,0.106,129.48894,145.86339852978944,16.374458529789422
1693045.0,12902.0,0.106,129.48939,145.86339852978944,16.37400852978945
1697002.0,12945.0,0.106,129.49081,145.86339852978944,16.372588529789425
1698748.0,13008.0,0.106,129.49199,145.86339852978944,16.37140852978945
1703052.0,13055.0,0.106,129.49293,145.86339852978944,16.370468529789434
1707557.0,13091.0,0.106,129.49373,145.86339852978944,16.369668529789436
1712430.0,13132.0,0.106,129.49557,145.86339852978944,16.36782852978945
1717142.0,13241.0,0.106,129.49681,145.86339852978944,16.366588529789425
1721200.0,13279.0,0.106,129.49823,145.86339852978944,16.36516852978943
1725095.0,13325.0,0.106,129.49863,145.86339852978944,16.364768529789444
1727942.0,13365.0,0.106,129.49863,145.86339852978944,16.364768529789444
1731597.0,13414.0,0.106,129.50112,145.86339852978944,16.36227852978945
1735502.0,13463.0,0.106,129.50306,145.86339852978944,16.36033852978943
1739776.0,13516.0,0.106,129.50337,145.86339852978944,16.360028529789446
1743885.0,13588.0,0.106,129.50522,145.86339852978944,16.358178529789427
1747947.0,13637.0,0.106,129.50763,145.86339852978944,16.35576852978943
1751787.0,13695.0,0.106,129.50848,145.86339852978944,16.354918529789444
1755885.0,13747.0,0.106,129.50893,145.86339852978944,16.354468529789443
1759881.0,13797.0,0.106,129.50915,145.86339852978944,16.35424852978943
1764979.0,13845.0,0.106,129.50916,145.86339852978944,16.354238529789427
1769592.0,13883.0,0.106,129.51222,145.86339852978944,16.351178529789422
1773527.0,13929.0,0.106,129.51486,145.86339852978944,16.348538529789437
1777719.0,13990.0,0.106,129.51552,145.86339852978944,16.347878529789426
1781929.0,14039.0,0.106,129.51626,145.86339852978944,16.347138529789447
1785968.0,14083.0,0.106,129.51826,145.86339852978944,16.345138529789438
1789760.0,14131.0,0.106,129.51871,145.86339852978944,16.344688529789437
1792422.0,14131.0,0.102,129.51971,145.8331469301385,16.313436930138494
1794061.0,14237.0,0.102,129.52054,145.8331469301385,16.312606930138486
1798179.0,14282.0,0.102,129.5231,145.8331469301385,16.310046930138498
1802339.0,14339.0,0.102,129.5231,145.8331469301385,16.310046930138498
1804146.0,14389.0,0.102,129.52348,145.8331469301385,16.30966693013849
1808338.0,14435.0,0.102,129.52545,145.8331469301385,16.30769693013849
1812913.0,14517.0,0.102,129.52591,145.8331469301385,16.307236930138487
1817298.0,14571.0,0.102,129.5273,145.8331469301385,16.3058469301385
1821149.0,14612.0,0.102,129.5273,145.8331469301385,16.3058469301385
1823224.0,14650.0,0.102,129.52938,145.8331469301385,16.303766930138494
1827449.0,14709.0,0.102,129.53077,145.8331469301385,16.302376930138507
1832500.0,14760.0,0.102,129.53249,145.8331469301385,16.3006569301385
1836801.0,14801.0,0.102,129.53392,145.8331469301385,16.299226930138502
1841182.0,14845.0,0.102,129.53494,145.8331469301385,16.29820693013849
1845514.0,14888.0,0.102,129.53539,145.8331469301385,16.29775693013849
1845578.0,14888.0,0.102,129.53539,145.8331469301385,16.29775693013849
1845749.0,14888.0,0.102,129.5363,145.8331469301385,16.296846930138486
1846011.0,14888.0,0.102,129.5363,145.8331469301385,16.296846930138486
1848860.0,14931.0,0.102,129.53648,145.8331469301385,16.296666930138485
1853579.0,14991.0,0.102,129.53733,145.8331469301385,16.2958169301385
1859279.0,15042.0,0.102,129.53733,145.8331469301385,16.2958169301385
1864388.0,15085.0,0.102,129.53962,145.8331469301385,16.293526930138484
1868325.0,15135.0,0.102,129.54127,145.8331469301385,16.2918769301385
1872761.0,15183.0,0.102,129.54286,145.8331469301385,16.290286930138507
1877639.0,15233.0,0.102,129.54399,145.8331469301385,16.28915693013849
1882218.0,15283.0,0.102,129.54459,145.8331469301385,16.288556930138498
1886897.0,15358.0,0.102,129.54564,145.8331469301385,16.287506930138505
1890800.0,15404.0,0.102,129.54725,145.8331469301385,16.285896930138506
1893977.0,15469.0,0.102,129.54725,145.8331469301385,16.285896930138506
1898307.0,15470.0,0.102,129.54725,145.8331469301385,16.285896930138506
1898750.0,15520.0,0.102,129.5486,145.8331469301385,16.284546930138504
1903022.0,15559.0,0.102,129.5486,145.8331469301385,16.284546930138504
1906838.0,15615.0,0.102,129.55124,145.8331469301385,16.28190693013849
1911259.0,15664.0,0.102,129.55232,145.8331469301385,16.28082693013849
1915665.0,15715.0,0.102,129.55402,145.8331469301385,16.27912693013849
1919930.0,15761.0,0.102,129.5557,145.8331469301385,16.277446930138495
1921760.0,15836.0,0.102,129.55579,145.8331469301385,16.277356930138495
1926166.0,15892.0,0.102,129.55584,145.8331469301385,16.277306930138508
1930408.0,15986.0,0.102,129.55716,145.8331469301385,16.275986930138487
1934556.0,16041.0,0.102,129.55891,145.8331469301385,16.2742369301385
1939370.0,16081.0,0.102,129.55906,145.8331469301385,16.27408693013851
1942441.0,16128.0,0.102,129.56,145.8331469301385,16.273146930138495
1947564.0,16183.0,0.102,129.56,145.8331469301385,16.273146930138495
1952114.0,16231.0,0.102,129.56249,145.8331469301385,16.2706569301385
1957082.0,16287.0,0.102,129.56326,145.8331469301385,16.269886930138483
1962110.0,16332.0,0.102,129.56384,145.8331469301385,16.269306930138498
1966476.0,16376.0,0.102,129.56636,145.8331469301385,16.266786930138494
1970927.0,16453.0,0.102,129.56759,145.8331469301385,16.2655569301385
1974008.0,16576.0,0.102,129.56901,145.8331469301385,16.264136930138505
1978344.0,16634.0,0.102,129.57166,145.8331469301385,16.26148693013849
1978737.0,16635.0,0.102,129.57203,145.8331469301385,16.261116930138485
1983234.0,16677.0,0.102,129.57203,145.8331469301385,16.261116930138485
1987798.0,16733.0,0.102,129.57249,145.8331469301385,16.26065693013851
1992430.0,16789.0,0.102,129.57357,145.8331469301385,16.259576930138508
1997465.0,16839.0,0.102,129.57609,145.8331469301385,16.257056930138504
2001895.0,16840.0,0.102,129.57609,145.8331469301385,16.257056930138504
2002041.0,16894.0,0.102,129.57609,145.8331469301385,16.257056930138504
2005680.0,16895.0,0.102,129.57609,145.8331469301385,16.257056930138504
2007517.0,16939.0,0.102,129.57617,145.8331469301385,16.256976930138507
2012346.0,16993.0,0.102,129.5785,145.8331469301385,16.254646930138506
2016943.0,17045.0,0.102,129.58061,145.8331469301385,16.25253693013849
2017233.0,17045.0,0.102,129.58061,145.8331469301385,16.25253693013849
2021330.0,17092.0,0.102,129.58112,145.8331469301385,16.2520269301385
2026156.0,17145.0,0.102,129.58189,145.8331469301385,16.25125693013851
2031616.0,17185.0,0.102,129.58252,145.8331469301385,16.25062693013851
2036722.0,17227.0,0.102,129.58403,145.8331469301385,16.249116930138484
2041691.0,17277.0,0.102,129.58659,145.8331469301385,16.246556930138496
2047279.0,17322.0,0.102,129.58659,145.8331469301385,16.246556930138496
2052707.0,17365.0,0.102,129.58768,145.8331469301385,16.24546693013849
2056760.0,17415.0,0.102,129.5879,145.8331469301385,16.245246930138507
2057923.0,17459.0,0.102,129.5879,145.8331469301385,16.245246930138507
2062727.0,17514.0,0.102,129.5879,145.8331469301385,16.245246930138507
2067336.0,17567.0,0.102,129.59031,145.8331469301385,16.24283693013851
2071603.0,17651.0,0.102,129.59275,145.8331469301385,16.240396930138502
2075971.0,17725.0,0.102,129.59386,145.8331469301385,16.23928693013849
2079860.0,17770.0,0.102,129.59456,145.8331469301385,16.238586930138496
2084255.0,17821.0,0.102,129.59626,145.8331469301385,16.236886930138496
2089197.0,17872.0,0.102,129.59719,145.8331469301385,16.235956930138485
2094700.0,17925.0,0.102,129.59743,145.8331469301385,16.235716930138494
2100104.0,17971.0,0.102,129.59827,145.8331469301385,16.234876930138483
2102933.0,18015.0,0.102,129.59827,145.8331469301385,16.234876930138483
2107336.0,18068.0,0.102,129.6003,145.8331469301385,16.232846930138493
2111885.0,18133.0,0.102,129.60092,145.8331469301385,16.232226930138495
2117002.0,18181.0,0.102,129.60176,145.8331469301385,16.231386930138484
2122345.0,18237.0,0.102,129.60231,145.8331469301385,16.23083693013851
2126815.0,18338.0,0.102,129.60301,145.8331469301385,16.230136930138485
2130907.0,18390.0,0.102,129.6041,145.8331469301385,16.22904693013851
2135877.0,18453.0,0.102,129.60703,145.8331469301385,16.226116930138488
2142179.0,18505.0,0.102,129.60714,145.8331469301385,16.22600693013851
2148523.0,18552.0,0.102,129.60719,145.8331469301385,16.225956930138494
2155137.0,18597.0,0.102,129.60904,145.8331469301385,16.224106930138504
2159559.0,18650.0,0.102,129.60984,145.8331469301385,16.223306930138506
2164420.0,18703.0,0.102,129.61086,145.8331469301385,16.222286930138495
2170362.0,18745.0,0.102,129.61136,145.8331469301385,16.221786930138506
2176173.0,18795.0,0.102,129.61222,145.8331469301385,16.22092693013849
2181606.0,18850.0,0.102,129.61264,145.8331469301385,16.220506930138498
2186501.0,18894.0,0.102,129.61411,145.8331469301385,16.219036930138486
2187294.0,18895.0,0.102,129.61447,145.8331469301385,16.218676930138486
2189006.0,18969.0,0.102,129.61447,145.8331469301385,16.218676930138486
2192416.0,19019.0,0.102,129.61517,145.8331469301385,16.21797693013849
2197041.0,19067.0,0.102,129.61724,145.8331469301385,16.215906930138487
2201481.0,19123.0,0.102,129.61748,145.8331469301385,16.215666930138497
2206327.0,19173.0,0.102,129.6192,145.8331469301385,16.21394693013849
2211375.0,19221.0,0.102,129.62002,145.8331469301385,16.213126930138486
2215278.0,19266.0,0.102,129.6205,145.8331469301385,16.212646930138504
2220924.0,19316.0,0.102,129.62055,145.8331469301385,16.21259693013849
2226511.0,19375.0,0.102,129.62144,145.8331469301385,16.21170693013849
2231366.0,19429.0,0.102,129.6237,145.8331469301385,16.209446930138483
2236144.0,19488.0,0.102,129.62475,145.8331469301385,16.20839693013849
2241082.0,19532.0,0.102,129.62591,145.8331469301385,16.207236930138492
2246198.0,19599.0,0.102,129.62666,145.8331469301385,16.20648693013851
2247908.0,19600.0,0.102,129.62666,145.8331469301385,16.20648693013851
2250908.0,19647.0,0.102,129.62736,145.8331469301385,16.205786930138487
2256024.0,19702.0,0.102,129.62967,145.8331469301385,16.203476930138493
2261913.0,19748.0,0.102,129.63019,145.8331469301385,16.202956930138498
2266620.0,19806.0,0.102,129.63069,145.8331469301385,16.20245693013851
2272146.0,19855.0,0.102,129.63106,145.8331469301385,16.202086930138506
2277020.0,19914.0,0.102,129.63232,145.8331469301385,16.200826930138504
2282299.0,19959.0,0.102,129.63396,145.8331469301385,16.199186930138495
2287062.0,20009.0,0.102,129.63444,145.8331469301385,16.198706930138485
2291428.0,20072.0,0.102,129.63548,145.8331469301385,16.197666930138496
2296512.0,20119.0,0.102,129.63644,145.8331469301385,16.196706930138504
2301921.0,20185.0,0.102,129.6366,145.8331469301385,16.19654693013851
2307117.0,20257.0,0.102,129.63889,145.8331469301385,16.194256930138494
2307647.0,20258.0,0.0985,129.63889,145.4818315057442,15.842941505744193
2309621.0,20311.0,0.0985,129.63889,145.4818315057442,15.842941505744193
2311180.0,20312.0,0.0985,129.64042,145.4818315057442,15.84141150574419
2313775.0,20370.0,0.0985,129.64078,145.4818315057442,15.84105150574419
2319095.0,20420.0,0.0985,129.64163,145.4818315057442,15.840201505744204
2324027.0,20483.0,0.0985,129.64203,145.4818315057442,15.839801505744191
2328153.0,20535.0,0.0985,129.6431,145.4818315057442,15.838731505744192
2333434.0,20600.0,0.0985,129.64448,145.4818315057442,15.83735150574421
2338106.0,20653.0,0.0985,129.64625,145.4818315057442,15.835581505744187
2343089.0,20726.0,0.0985,129.64625,145.4818315057442,15.835581505744187
2346065.0,20778.0,0.0985,129.64703,145.4818315057442,15.834801505744196
2350899.0,20830.0,0.0985,129.64812,145.4818315057442,15.83371150574419
2354877.0,20886.0,0.0985,129.64812,145.4818315057442,15.83371150574419
2359890.0,20950.0,0.0985,129.64908,145.4818315057442,15.832751505744199
2363962.0,21017.0,0.0985,129.64938,145.4818315057442,15.832451505744189
2369352.0,21065.0,0.0985,129.64959,145.4818315057442,15.832241505744207
2374695.0,21122.0,0.0985,129.64981,145.4818315057442,15.832021505744194
2380287.0,21167.0,0.0984,129.65159,145.4818315057442,15.830241505744198
2385307.0,21285.0,0.0984,129.65266,145.4818315057442,15.829171505744199
2390105.0,21338.0,0.0984,129.65483,145.4818315057442,15.827001505744192
2395609.0,21386.0,0.0984,129.65646,145.4818315057442,15.825371505744187
2400140.0,21437.0,0.0984,129.65687,145.4818315057442,15.824961505744199
2405494.0,21488.0,0.0984,129.65725,145.4818315057442,15.824581505744192
2410456.0,21554.0,0.0984,129.65868,145.4818315057442,15.823151505744192
2415159.0,21607.0,0.0984,129.65954,145.4818315057442,15.822291505744204
2420312.0,21660.0,0.0984,129.6599,145.4818315057442,15.821931505744203
2425933.0,21718.0,0.0984,129.6599,145.4818315057442,15.821931505744203
2431676.0,21767.0,0.0984,129.6599,145.4818315057442,15.821931505744203
2434929.0,21830.0,0.0984,129.66221,145.4818315057442,15.819621505744209
2440610.0,21885.0,0.0984,129.66241,145.4818315057442,15.819421505744202
2446467.0,21942.0,0.0984,129.66383,145.4818315057442,15.818001505744206
2451874.0,22000.0,0.0983,129.66525,145.4818315057442,15.81658150574421
2457273.0,22052.0,0.0983,129.66651,145.4818315057442,15.815321505744208
2463468.0,22107.0,0.0983,129.66668,145.4818315057442,15.815151505744183
2465761.0,22108.0,0.0983,129.6671,145.4818315057442,15.814731505744192
2468607.0,22162.0,0.0983,129.66728,145.4818315057442,15.814551505744191
2473403.0,22208.0,0.0983,129.66922,145.4818315057442,15.8126115057442
2477677.0,22254.0,0.0983,129.66957,145.4818315057442,15.812261505744203
2482285.0,22308.0,0.0983,129.67069,145.4818315057442,15.811141505744189
2487253.0,22363.0,0.0983,129.67153,145.4818315057442,15.810301505744206
2492293.0,22416.0,0.0983,129.67201,145.4818315057442,15.809821505744196
2496975.0,22473.0,0.0983,129.67299,145.4818315057442,15.808841505744198
2497602.0,22475.0,0.0983,129.67361,145.4818315057442,15.8082215057442
2501714.0,22531.0,0.0983,129.67466,145.4818315057442,15.807171505744208
2506125.0,22609.0,0.0983,129.6752,145.4818315057442,15.806631505744207
2506455.0,22610.0,0.0983,129.67552,145.4818315057442,15.80631150574419
2511770.0,22662.0,0.0983,129.676,145.4818315057442,15.805831505744209
2517259.0,22711.0,0.0983,129.67745,145.4818315057442,15.804381505744203
2521886.0,22765.0,0.0983,129.67897,145.4818315057442,15.802861505744204
2526516.0,22819.0,0.09820000000000001,129.6795,145.4818315057442,15.802331505744206
2531583.0,22879.0,0.09820000000000001,129.68086,145.4818315057442,15.8009715057442
2534933.0,22880.0,0.09820000000000001,129.6816,145.4818315057442,15.800231505744193
2536597.0,22933.0,0.09820000000000001,129.6816,145.4818315057442,15.800231505744193
2541397.0,22986.0,0.09820000000000001,129.68191,145.4818315057442,15.799921505744209
2544120.0,23039.0,0.09820000000000001,129.68314,145.4818315057442,15.798691505744188
2544796.0,23039.0,0.0969,129.68314,144.79029312504508,15.107153125045073
2545755.0,23083.0,0.0969,129.68317,144.79029312504508,15.107123125045092
2550720.0,23138.0,0.0969,129.68419,144.79029312504508,15.106103125045081
2555922.0,23190.0,0.0969,129.68535,144.79029312504508,15.104943125045082
2559956.0,23253.0,0.0969,129.68588,144.79029312504508,15.104413125045085
2564245.0,23302.0,0.0969,129.68842,144.79029312504508,15.101873125045074
2568630.0,23365.0,0.0969,129.68878,144.79029312504508,15.101513125045074
2573240.0,23423.0,0.0969,129.68987,144.79029312504508,15.100423125045069
2577175.0,23476.0,0.0969,129.69034,144.79029312504508,15.09995312504509
2582599.0,23526.0,0.0968,129.69115,144.79029312504508,15.099143125045089
2588100.0,23582.0,0.0968,129.69115,144.79029312504508,15.099143125045089
2593378.0,23635.0,0.0968,129.69191,144.79029312504508,15.098383125045075
2598125.0,23701.0,0.0968,129.69321,144.79029312504508,15.097083125045089
2603409.0,23762.0,0.0968,129.69321,144.79029312504508,15.097083125045089
2603565.0,23762.0,0.0968,129.69321,144.79029312504508,15.097083125045089
2603686.0,23763.0,0.0968,129.69321,144.79029312504508,15.097083125045089
2604010.0,23763.0,0.0968,129.69321,144.79029312504508,15.097083125045089
2604645.0,23763.0,0.0968,129.69321,144.79029312504508,15.097083125045089
2605687.0,23826.0,0.0968,129.69459,144.79029312504508,15.095703125045077
2610488.0,23886.0,0.0968,129.69462,144.79029312504508,15.095673125045096
2616138.0,23954.0,0.0968,129.69687,144.79029312504508,15.093423125045092
2620839.0,24017.0,0.0968,129.6974,144.79029312504508,15.092893125045094
2625362.0,24069.0,0.0968,129.69814,144.79029312504508,15.092153125045087
2631098.0,24143.0,0.0968,129.69879,144.79029312504508,15.09150312504508
2636994.0,24247.0,0.0968,129.69943,144.79029312504508,15.090863125045075
2641504.0,24303.0,0.0968,129.7013,144.79029312504508,15.088993125045079
2642529.0,24305.0,0.0968,129.7013,144.79029312504508,15.088993125045079
2643863.0,24418.0,0.0968,129.7013,144.79029312504508,15.088993125045079
2648031.0,24477.0,0.0968,129.70171,144.79029312504508,15.08858312504509
2652781.0,24532.0,0.0968,129.70231,144.79029312504508,15.08798312504507
2657944.0,24586.0,0.0968,129.70387,144.79029312504508,15.086423125045087
2664375.0,24632.0,0.0968,129.70396,144.79029312504508,15.086333125045087
2669851.0,24688.0,0.0968,129.70487,144.79029312504508,15.085423125045082
2674798.0,24753.0,0.09670000000000001,129.70625,144.79029312504508,15.08404312504507
2679258.0,24818.0,0.09670000000000001,129.70711,144.79029312504508,15.083183125045082
2684591.0,24898.0,0.09670000000000001,129.70718,144.79029312504508,15.083113125045088
2689592.0,24965.0,0.09670000000000001,129.7072,144.79029312504508,15.083093125045082
2693598.0,25024.0,0.09670000000000001,129.70971,144.79029312504508,15.08058312504508
2698624.0,25102.0,0.09670000000000001,129.71116,144.79029312504508,15.079133125045075
2703721.0,25164.0,0.09670000000000001,129.71186,144.79029312504508,15.07843312504508
2709033.0,25234.0,0.09670000000000001,129.71298,144.79029312504508,15.077313125045094
2710773.0,25235.0,0.09670000000000001,129.71298,144.79029312504508,15.077313125045094
2714420.0,25289.0,0.09670000000000001,129.7131,144.79029312504508,15.077193125045085
2719164.0,25344.0,0.09670000000000001,129.71393,144.79029312504508,15.076363125045077
2724304.0,25400.0,0.09670000000000001,129.7146,144.79029312504508,15.075693125045092
2730073.0,25463.0,0.09670000000000001,129.71599,144.79029312504508,15.074303125045077
2735662.0,25548.0,0.09670000000000001,129.71712,144.79029312504508,15.073173125045088
2740066.0,25607.0,0.09670000000000001,129.71787,144.79029312504508,15.072423125045077
2744869.0,25654.0,0.09670000000000001,129.71828,144.7827184956,15.064438495600001
2744959.0,25655.0,0.09670000000000001,129.71828,144.7827184956,15.064438495600001
2747843.0,25706.0,0.09670000000000001,129.71911,144.7827184956,15.063608495599993
2753111.0,25762.0,0.09670000000000001,129.71911,144.7827184956,15.063608495599993
2755816.0,25762.0,0.09670000000000001,129.71911,144.7827184956,15.063608495599993
2757777.0,25821.0,0.0966,129.72079,144.7827184956,15.0619284956
2762768.0,25880.0,0.0966,129.72169,144.7827184956,15.061028495599999
2768054.0,25950.0,0.0966,129.72231,144.7827184956,15.0604084956
2772392.0,26007.0,0.0966,129.7224,144.7827184956,15.0603184956
2777465.0,26066.0,0.0966,129.72331,144.7827184956,15.059408495599996
2782230.0,26128.0,0.0966,129.72484,144.7827184956,15.057878495599994
2787774.0,26190.0,0.0966,129.72555,144.7827184956,15.057168495599996
2792128.0,26296.0,0.0966,129.7269,144.7827184956,15.055818495599993
2797534.0,26352.0,0.0966,129.72769,144.7827184956,15.055028495599998
2802415.0,26408.0,0.0966,129.72797,144.7827184956,15.054748495599995
2807195.0,26470.0,0.0966,129.7294,144.7827184956,15.053318495599996
2812293.0,26553.0,0.0966,129.72957,144.7827184956,15.053148495599999
2817541.0,26615.0,0.0966,129.73066,144.7827184956,15.052058495599994
2822055.0,26670.0,0.0966,129.7313,144.7827184956,15.05141849559999
2827766.0,26773.0,0.0966,129.73302,144.7827184956,15.049698495599984
2833578.0,26827.0,0.0966,129.7331,144.7827184956,15.049618495599987
2839082.0,26886.0,0.0965,129.73362,144.7827184956,15.049098495599992
2845277.0,26948.0,0.0965,129.73464,144.7827184956,15.048078495599981
2850595.0,27010.0,0.0965,129.73569,144.7827184956,15.047028495599989
2856746.0,27066.0,0.0965,129.73699,144.7827184956,15.045728495600002
2860536.0,27134.0,0.0965,129.73737,144.7827184956,15.045348495599995
2865862.0,27206.0,0.0965,129.73827,144.7827184956,15.044448495599994
2868105.0,27268.0,0.0965,129.73857,144.7827184956,15.044148495599984
2873192.0,27319.0,0.0965,129.73867,144.7827184956,15.04404849559998
2873482.0,27320.0,0.0965,129.73867,144.7827184956,15.04404849559998
2879235.0,27428.0,0.0965,129.73887,144.7827184956,15.043848495600002
2885301.0,27487.0,0.0965,129.7402,144.7827184956,15.042518495600007
2889754.0,27534.0,0.0965,129.74153,144.7827184956,15.041188495599982
2889902.0,27535.0,0.0965,129.74176,144.7827184956,15.040958495599995
2894300.0,27594.0,0.0965,129.74199,144.7827184956,15.040728495600007
2899799.0,27675.0,0.0965,129.74206,144.7827184956,15.040658495599985
2905265.0,27741.0,0.0965,129.74233,144.7827184956,15.040388495599984
2909920.0,27792.0,0.0965,129.74336,144.7827184956,15.039358495599998
2914877.0,27848.0,0.0965,129.74464,144.7827184956,15.03807849559999
2920238.0,27901.0,0.0965,129.74496,144.7827184956,15.037758495600002
2925820.0,27958.0,0.0965,129.74575,144.7827184956,15.036968495600007
2931326.0,28036.0,0.0965,129.74575,144.7827184956,15.036968495600007
2935948.0,28096.0,0.0965,129.74666,144.7827184956,15.036058495600003
2936149.0,28096.0,0.0965,129.74692,144.7827184956,15.035798495600005
2937583.0,28096.0,0.0965,129.74692,144.7827184956,15.035798495600005
2939082.0,28097.0,0.0965,129.74692,144.7827184956,15.035798495600005
2940503.0,28157.0,0.0965,129.74744,144.7827184956,15.035278495599982
2940937.0,28157.0,0.09640000000000001,129.74771,144.7804471588495,15.0327371588495
2943937.0,28207.0,0.09640000000000001,129.74818,144.7804471588495,15.032267158849521
2948782.0,28311.0,0.09640000000000001,129.74889,144.7804471588495,15.031557158849523
2953398.0,28371.0,0.09640000000000001,129.74912,144.7804471588495,15.031327158849507
2958320.0,28432.0,0.09630000000000001,129.74993,144.7804471588495,15.030517158849506
2964136.0,28495.0,0.09630000000000001,129.75009,144.7804471588495,15.030357158849512
2970039.0,28550.0,0.09630000000000001,129.75112,144.7804471588495,15.029327158849526
2974295.0,28618.0,0.09630000000000001,129.7517,144.7804471588495,15.028747158849512
2978384.0,28681.0,0.09630000000000001,129.75211,144.7804471588495,15.028337158849524
2983863.0,28743.0,0.09630000000000001,129.75314,144.7804471588495,15.02730715884951
2988771.0,28800.0,0.09630000000000001,129.75462,144.7804471588495,15.025827158849523
2993451.0,28800.5,0.096313,129.7546152634,inf,inf


==> Poormond-48_Steps-Day_24-UB-DUAL-CUTS.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,21.0,,129.75268,inf,inf
127.0,25.0,,129.83072,inf,inf
533.0,30.0,,129.85097,inf,inf
774.0,41.0,,129.8558,inf,inf
1391.0,45.0,,129.8558,inf,inf
2260.0,50.0,,129.8558,inf,inf
3153.0,58.0,,129.8558,inf,inf
3644.0,60.0,,129.8558,inf,inf
4555.0,68.0,,129.8558,inf,inf
4899.0,71.0,,129.8558,inf,inf
5258.0,75.0,,129.8558,inf,inf
5625.0,129.0,,129.8558,inf,inf
6069.0,173.0,,129.8558,inf,inf
6508.0,192.0,,129.8558,inf,inf
7032.0,223.0,,129.8558,inf,inf
7483.0,250.0,,129.86926,inf,inf
7965.0,273.0,,129.86926,inf,inf
8405.0,328.0,,129.86926,inf,inf
8864.0,346.0,,129.86926,inf,inf
9371.0,352.0,,129.86926,inf,inf
9893.0,401.0,,129.86926,inf,inf
10305.0,413.0,,129.86926,inf,inf
10879.0,433.0,,129.86926,inf,inf
11370.0,514.0,,129.86926,inf,inf
11996.0,525.0,,129.86926,inf,inf
12713.0,704.0,,129.86926,inf,inf
12715.0,709.0,,129.86926,inf,inf
12716.0,713.0,,129.86926,inf,inf
12717.0,715.0,,129.95338,inf,inf
12728.0,720.0,,130.43379,inf,inf
12734.0,727.0,,130.54188,inf,inf
12740.0,730.0,,130.57542,inf,inf
12748.0,738.0,,130.57615,inf,inf
12749.0,743.0,,130.57615,inf,inf
12750.0,745.0,,130.57615,inf,inf
12759.0,750.0,,130.65008,inf,inf
12763.0,755.0,,130.68034,inf,inf
12771.0,761.0,,130.69644,inf,inf
12773.0,765.0,,130.7139,inf,inf
12774.0,803.0,,130.74369,inf,inf
12776.0,838.0,,130.79467,inf,inf
12780.0,877.0,,130.79467,inf,inf
12788.0,881.0,,130.79496,inf,inf
12836.0,886.0,,130.81649,inf,inf
12964.0,890.0,,130.83006,inf,inf
13254.0,895.0,,130.83006,inf,inf
13592.0,900.0,,130.83006,inf,inf
14102.0,905.0,,130.83006,inf,inf
14589.0,910.0,,130.83006,inf,inf
15024.0,915.0,,130.83006,inf,inf
15484.0,920.0,,130.83006,inf,inf
16042.0,925.0,,130.83006,inf,inf
16875.0,930.0,,130.83006,inf,inf
17524.0,935.0,,130.83006,inf,inf
18147.0,940.0,,130.83006,inf,inf
18850.0,945.0,,130.83006,inf,inf
19405.0,951.0,,130.83006,inf,inf
19802.0,955.0,,130.83006,inf,inf
20891.0,961.0,,130.83006,inf,inf
21278.0,967.0,,130.83006,inf,inf
21747.0,984.0,,130.83006,inf,inf
22226.0,996.0,,130.83006,inf,inf
22715.0,1031.0,,130.83006,inf,inf
23195.0,1063.0,,130.83006,inf,inf
23792.0,1089.0,,130.83006,inf,inf
24365.0,1142.0,,130.83006,inf,inf
24880.0,1172.0,,130.83006,inf,inf
25239.0,1207.0,,130.83006,inf,inf
25941.0,1249.0,,130.83006,inf,inf
26900.0,1273.0,,130.83006,inf,inf
27215.0,1320.0,,130.83006,inf,inf
28219.0,1339.0,,130.83006,inf,inf
29238.0,1378.0,,130.83006,inf,inf
30578.0,1407.0,,130.83006,inf,inf
32272.0,1432.0,,130.83006,inf,inf
33904.0,1466.0,,130.84215,inf,inf
35458.0,1503.0,,130.84215,inf,inf
36980.0,1539.0,,130.84215,inf,inf
38509.0,1563.0,,130.84215,inf,inf
39705.0,1593.0,,130.84215,inf,inf
41548.0,1621.0,,130.84215,inf,inf
43695.0,1650.0,,130.84215,inf,inf
46241.0,1724.0,,130.85402,inf,inf
48274.0,1776.0,,130.85402,inf,inf
50404.0,1839.0,,130.85402,inf,inf
52979.0,1888.0,,130.85402,inf,inf
56105.0,1938.0,,130.85402,inf,inf
58863.0,1959.0,,130.85713,inf,inf
61711.0,2021.0,,130.86296,inf,inf
64668.0,2066.0,,130.86296,inf,inf
68030.0,2098.0,,130.9007,inf,inf
72063.0,2137.0,,130.9007,inf,inf
74816.0,2225.0,,130.9007,inf,inf
78094.0,2265.0,,130.9007,inf,inf
82506.0,2327.0,,130.9007,inf,inf
82589.0,2327.0,0.0767,130.9007,142.70757516997458,11.806875169974575
86699.0,2368.0,0.0767,130.9007,142.70757516997458,11.806875169974575
86700.0,2368.0,0.076,130.9007,142.34412289570733,11.443422895707329
86708.0,2369.0,0.076,130.9007,142.34412289570733,11.443422895707329
86897.0,2411.0,0.0755,130.97182,142.34412289570733,11.372302895707321
89659.0,2449.0,0.0755,130.97263,142.34412289570733,11.37149289570732
89746.0,2499.0,0.0753,130.99805,142.34412289570733,11.346072895707323
93520.0,2544.0,0.0753,130.99989,142.34412289570733,11.344232895707336
96879.0,2637.0,0.0753,130.99989,142.34412289570733,11.344232895707336
96909.0,2638.0,0.0753,130.99989,142.34412289570733,11.344232895707336
96960.0,2673.0,0.0751,131.02662,142.34412289570733,11.317502895707321
100176.0,2727.0,0.0751,131.02812,142.34412289570733,11.316002895707328
104325.0,2865.0,0.0751,131.02812,142.34412289570733,11.316002895707328
108624.0,2908.0,0.07490000000000001,131.05423,142.34412289570733,11.28989289570734
110749.0,2908.0,0.0705,131.07261,141.93783408686505,10.865224086865055
113671.0,2938.0,0.0704,131.07919,141.93783408686505,10.858644086865041
118046.0,2987.0,0.0703,131.0975,141.93783408686505,10.840334086865056
122045.0,3032.0,0.0701,131.12057,141.93783408686505,10.817264086865066
129348.0,3091.0,0.07,131.13959,141.93783408686505,10.798244086865054
134327.0,3154.0,0.07,131.14458,141.93783408686505,10.793254086865062
139779.0,3242.0,0.0698,131.16146,141.93783408686505,10.776374086865047
139864.0,3305.0,0.0698,131.1638,141.93783408686505,10.774034086865043
145283.0,3367.0,0.0698,131.1638,141.93783408686505,10.774034086865043
149890.0,3419.0,0.0697,131.17987,141.93783408686505,10.757964086865059
150685.0,3420.0,0.0696,131.20003,141.93783408686505,10.737804086865054
156222.0,3496.0,0.0695,131.20618,141.93783408686505,10.731654086865063
165573.0,3576.0,0.0694,131.21734,141.93783408686505,10.720494086865045
172364.0,3652.0,0.0693,131.23009,141.93783408686505,10.707744086865063
178489.0,3720.0,0.0693,131.23943,141.93783408686505,10.698404086865054
185724.0,3804.0,0.0692,131.25112,141.93783408686505,10.686714086865067
193293.0,3864.0,0.0692,131.25602,141.93783408686505,10.681814086865046
197625.0,3865.0,0.06910000000000001,131.26802,141.93783408686505,10.669814086865046
201014.0,3923.0,0.06910000000000001,131.26806,141.93783408686505,10.669774086865061
210102.0,3925.0,0.06910000000000001,131.26886,141.93783408686505,10.668974086865063
210227.0,3982.0,0.06910000000000001,131.26886,141.93783408686505,10.668974086865063
215686.0,4045.0,0.0689,131.28642,141.93783408686505,10.65141408686506
221067.0,4109.0,0.0689,131.28951,141.93783408686505,10.648324086865046
228688.0,4171.0,0.0689,131.29455,141.93783408686505,10.643284086865066
236295.0,4234.0,0.0688,131.30897,141.93783408686505,10.628864086865065
237849.0,4235.0,0.0687,131.315,141.93783408686505,10.622834086865055
243145.0,4288.0,0.0687,131.31508,141.93783408686505,10.622754086865058
249441.0,4360.0,0.0687,131.32335,141.93783408686505,10.614484086865048
255084.0,4417.0,0.06860000000000001,131.33165,141.93783408686505,10.606184086865056
262102.0,4467.0,0.06849999999999999,131.34417,141.93783408686505,10.593664086865061
268040.0,4470.0,0.06849999999999999,131.3483,141.93783408686505,10.589534086865058
269210.0,4574.0,0.06849999999999999,131.34849,141.93783408686505,10.589344086865054
269404.0,4575.0,0.0664,131.34868,141.33578677056838,9.987106770568374
275042.0,4578.0,0.0658,131.35385,141.31901605748843,9.965166057488432
275930.0,4636.0,0.06570000000000001,131.35693,141.31901605748843,9.96208605748842
281772.0,4733.0,0.06570000000000001,131.35857,141.31901605748843,9.96044605748844
288357.0,4791.0,0.06570000000000001,131.35857,141.31901605748843,9.96044605748844
289780.0,4791.0,0.0636,131.35857,140.68153171224796,9.322961712247974
289781.0,4792.0,0.0636,131.35857,140.68153171224796,9.322961712247974
294600.0,4865.0,0.0636,131.35857,140.68153171224796,9.322961712247974
300326.0,4922.0,0.0635,131.37493,140.68153171224796,9.306601712247954
306730.0,5027.0,0.0634,131.38387,140.68153171224796,9.297661712247958
314019.0,5083.0,0.0634,131.38813,140.68153171224796,9.29340171224797
320285.0,5146.0,0.0633,131.39631,140.68153171224796,9.28522171224796
325090.0,5283.0,0.0633,131.40324,140.68153171224796,9.278291712247949
330712.0,5345.0,0.0632,131.40833,140.68153171224796,9.273201712247953
330714.0,5345.0,0.0632,131.40833,140.68153171224796,9.273201712247953
335601.0,5345.0,0.061399999999999996,131.41032,140.34570747442461,8.935387474424601
335604.0,5346.0,0.061200000000000004,131.41032,140.3037357617613,8.893415761761275
336146.0,5412.0,0.061200000000000004,131.41187,140.3037357617613,8.891865761761295
337856.0,5461.0,0.061200000000000004,131.41255,140.3037357617613,8.891185761761278
343625.0,5519.0,0.061200000000000004,131.4156,140.3037357617613,8.888135761761276
347264.0,5520.0,0.061200000000000004,131.41909,140.3037357617613,8.884645761761277
347928.0,5569.0,0.0611,131.42217,140.3037357617613,8.881565761761294
352189.0,5618.0,0.0611,131.42653,140.3037357617613,8.877205761761275
357728.0,5672.0,0.061,131.43573,140.3037357617613,8.868005761761282
362208.0,5758.0,0.061,131.43862,140.3037357617613,8.865115761761302
368692.0,5820.0,0.061,131.44324,140.3037357617613,8.860495761761285
373589.0,5870.0,0.061,131.44696,140.3037357617613,8.856775761761298
377057.0,5944.0,0.061,131.44739,140.3037357617613,8.856345761761276
381169.0,5989.0,0.061,131.44739,140.3037357617613,8.856345761761276
386853.0,6040.0,0.0609,131.45716,140.3037357617613,8.8465757617613
391794.0,6123.0,0.0609,131.45961,140.3037357617613,8.84412576176129
396780.0,6186.0,0.0609,131.46161,140.3037357617613,8.842125761761281
401262.0,6243.0,0.0608,131.46236,140.3037357617613,8.841375761761299
406045.0,6340.0,0.060700000000000004,131.47075,140.22880850858513,8.758058508585123
406046.0,6340.0,0.060599999999999994,131.47075,140.22880850858513,8.758058508585123
406521.0,6340.0,0.060599999999999994,131.47075,140.22880850858513,8.758058508585123
406814.0,6341.0,0.057999999999999996,131.47075,139.83670975896214,8.365959758962134
406847.0,6492.0,0.057999999999999996,131.47184,139.83670975896214,8.364869758962158
412086.0,6584.0,0.057999999999999996,131.47486,139.83670975896214,8.361849758962137
416786.0,6632.0,0.057999999999999996,131.47512,139.83670975896214,8.36158975896214
420192.0,6708.0,0.057999999999999996,131.47649,139.83670975896214,8.360219758962131
424719.0,6764.0,0.0579,131.48241,139.83670975896214,8.354299758962156
429379.0,6838.0,0.0579,131.48845,139.83670975896214,8.348259758962143
434494.0,6885.0,0.0579,131.49166,139.83670975896214,8.345049758962148
439083.0,6940.0,0.0579,131.4945,139.83670975896214,8.342209758962156
443183.0,7025.0,0.057800000000000004,131.4993,139.83670975896214,8.337409758962139
450643.0,7084.0,0.057800000000000004,131.49988,139.83670975896214,8.336829758962153
455817.0,7143.0,0.057800000000000004,131.5059,139.83670975896214,8.330809758962147
461353.0,7209.0,0.057699999999999994,131.51162,139.83670975896214,8.32508975896215
469516.0,7326.0,0.057699999999999994,131.51247,139.83670975896214,8.324239758962136
473343.0,7327.0,0.05740000000000001,131.51247,139.79471663483267,8.28224663483266
473351.0,7327.0,0.057300000000000004,131.51247,139.79471663483267,8.28224663483266
474927.0,7383.0,0.057300000000000004,131.51308,139.79471663483267,8.281636634832665
476848.0,7437.0,0.057300000000000004,131.51718,139.79471663483267,8.277536634832671
480901.0,7489.0,0.057300000000000004,131.5173,139.79471663483267,8.277416634832662
484718.0,7535.0,0.057300000000000004,131.52016,139.79471663483267,8.274556634832663
490490.0,7606.0,0.0572,131.52603,139.79471663483267,8.268686634832676
498491.0,7694.0,0.0572,131.5286,139.79471663483267,8.266116634832656
503349.0,7695.0,0.0572,131.53218,139.79471663483267,8.262536634832657
504052.0,7750.0,0.0572,131.53348,139.79471663483267,8.26123663483267
509662.0,7799.0,0.0572,131.53681,139.79471663483267,8.257906634832665
513380.0,7800.0,0.0571,131.5424,139.79471663483267,8.252316634832681
515408.0,7851.0,0.0571,131.54351,139.79471663483267,8.25120663483267
521994.0,7915.0,0.0571,131.54557,139.79471663483267,8.24914663483267
528301.0,8038.0,0.0571,131.54741,139.79471663483267,8.247306634832654
533464.0,8038.0,0.0564,131.55052,139.71533120389293,8.164811203892924
533611.0,8097.0,0.0564,131.5506,139.71533120389293,8.164731203892927
539324.0,8178.0,0.0564,131.55238,139.71533120389293,8.16295120389293
540371.0,8179.0,0.0564,131.55378,139.71533120389293,8.161551203892941
540443.0,8179.0,0.0564,131.55378,139.71533120389293,8.161551203892941
540625.0,8179.0,0.0564,131.55378,139.71533120389293,8.161551203892941
541109.0,8229.0,0.0564,131.55386,139.71533120389293,8.161471203892944
547500.0,8320.0,0.0564,131.55978,139.71533120389293,8.15555120389294
552660.0,8374.0,0.0563,131.56351,139.71533120389293,8.151821203892922
559373.0,8454.0,0.0563,131.56843,139.71533120389293,8.146901203892924
566429.0,8560.0,0.0563,131.56915,139.71533120389293,8.146181203892922
572045.0,8613.0,0.0563,131.57327,139.71533120389293,8.142061203892922
578245.0,8709.0,0.0562,131.57913,139.71533120389293,8.136201203892938
584235.0,8765.0,0.0562,131.57978,139.71533120389293,8.13555120389293
589158.0,8833.0,0.0562,131.58298,139.71533120389293,8.132351203892938
595928.0,8892.0,0.0562,131.58509,139.71533120389293,8.130241203892922
602104.0,8932.0,0.0562,131.58924,139.71533120389293,8.12609120389294
607225.0,8965.0,0.056100000000000004,131.59359,139.71533120389293,8.121741203892924
611803.0,9019.0,0.056100000000000004,131.5937,139.71533120389293,8.121631203892917
617891.0,9109.0,0.056100000000000004,131.59777,139.71533120389293,8.117561203892933
623558.0,9179.0,0.056100000000000004,131.60155,139.71533120389293,8.113781203892927
629582.0,9248.0,0.055999999999999994,131.60385,139.71533120389293,8.111481203892936
635643.0,9320.0,0.055999999999999994,131.6048,139.71533120389293,8.110531203892918
641432.0,9400.0,0.055999999999999994,131.60985,139.71533120389293,8.105481203892936
647141.0,9457.0,0.055999999999999994,131.61351,139.71533120389293,8.10182120389294
653502.0,9516.0,0.0559,131.61811,139.71533120389293,8.097221203892929
660557.0,9591.0,0.0559,131.62241,139.71533120389293,8.092921203892928
666985.0,9648.0,0.0559,131.62304,139.71533120389293,8.092291203892927
673087.0,9704.0,0.0559,131.62635,139.71533120389293,8.088981203892928
677823.0,9755.0,0.0559,131.62724,139.71533120389293,8.08809120389293
682649.0,9855.0,0.0559,131.63043,139.71533120389293,8.08490120389294
688627.0,9920.0,0.0558,131.63758,139.71533120389293,8.077751203892916
694346.0,9983.0,0.0558,131.6398,139.71533120389293,8.075531203892922
700791.0,10061.0,0.0558,131.64309,139.71533120389293,8.07224120389293
708353.0,10117.0,0.055700000000000006,131.64675,139.71533120389293,8.068581203892933
714636.0,10198.0,0.055700000000000006,131.64966,139.71533120389293,8.065671203892919
720334.0,10284.0,0.055700000000000006,131.65143,139.71533120389293,8.063901203892925
721649.0,10285.0,0.055700000000000006,131.65143,139.71533120389293,8.063901203892925
726410.0,10351.0,0.055700000000000006,131.65406,139.71533120389293,8.061271203892943
733661.0,10432.0,0.055700000000000006,131.65664,139.71533120389293,8.05869120389292
743420.0,10510.0,0.055700000000000006,131.65702,139.71533120389293,8.058311203892941
750667.0,10567.0,0.0556,131.66081,139.71533120389293,8.054521203892932
757073.0,10620.0,0.0556,131.66385,139.71533120389293,8.051481203892934
762486.0,10686.0,0.0556,131.66951,139.71533120389293,8.045821203892928
769481.0,10746.0,0.0556,131.67015,139.71533120389293,8.045181203892923
776148.0,10806.0,0.0556,131.67205,139.71533120389293,8.043281203892917
783076.0,10874.0,0.0555,131.67464,139.71533120389293,8.04069120389292
790627.0,10875.0,0.0555,131.67683,139.71533120389293,8.038501203892935
790719.0,10957.0,0.0555,131.67757,139.71533120389293,8.037761203892927
799209.0,11014.0,0.0555,131.6808,139.71533120389293,8.034531203892925
805430.0,11015.0,0.0555,131.684,139.71533120389293,8.031331203892933
805888.0,11078.0,0.0555,131.68407,139.71533120389293,8.031261203892939
815003.0,11147.0,0.0555,131.68574,139.71533120389293,8.02959120389292
821868.0,11208.0,0.0555,131.68688,139.71533120389293,8.028451203892928
828055.0,11262.0,0.055400000000000005,131.69041,139.71533120389293,8.024921203892916
833698.0,11311.0,0.055400000000000005,131.69136,139.71533120389293,8.023971203892927
835769.0,11359.0,0.055400000000000005,131.69152,139.71533120389293,8.023811203892933
840672.0,11360.0,0.055400000000000005,131.69647,139.71533120389293,8.018861203892925
841770.0,11476.0,0.055400000000000005,131.69694,139.71533120389293,8.018391203892918
847820.0,11583.0,0.055400000000000005,131.69719,139.71533120389293,8.018141203892924
853175.0,11647.0,0.055400000000000005,131.69994,139.71533120389293,8.015391203892932
859489.0,11723.0,0.0553,131.70327,139.71533120389293,8.012061203892927
867630.0,11786.0,0.0553,131.70489,139.71533120389293,8.010441203892924
875741.0,11857.0,0.0553,131.70794,139.71533120389293,8.007391203892922
881816.0,11948.0,0.0553,131.70918,139.71533120389293,8.006151203892927
889509.0,12009.0,0.0553,131.70924,139.71533120389293,8.006091203892936
896449.0,12078.0,0.0553,131.71175,139.71533120389293,8.003581203892935
903539.0,12133.0,0.0553,131.71186,139.71533120389293,8.003471203892929
909458.0,12189.0,0.0552,131.71688,139.71533120389293,7.998451203892927
915448.0,12265.0,0.0552,131.71986,139.71533120389293,7.995471203892919
920972.0,12329.0,0.0552,131.72083,139.71533120389293,7.9945012038929235
923848.0,12330.0,0.0552,131.72307,139.71533120389293,7.992261203892923
927301.0,12418.0,0.0552,131.72337,139.71533120389293,7.9919612038929415
934553.0,12476.0,0.0552,131.72477,139.71533120389293,7.9905612038929235
938756.0,12540.0,0.0552,131.72686,139.71533120389293,7.988471203892942
944287.0,12614.0,0.055099999999999996,131.72887,139.71533120389293,7.9864612038929295
945492.0,12615.0,0.055099999999999996,131.73075,139.71533120389293,7.98458120389293
950019.0,12686.0,0.055099999999999996,131.73126,139.71533120389293,7.984071203892938
957291.0,12758.0,0.055099999999999996,131.7326,139.71533120389293,7.982731203892939
964008.0,12878.0,0.055099999999999996,131.73467,139.71533120389293,7.980661203892936
970948.0,12942.0,0.055099999999999996,131.73659,139.71533120389293,7.978741203892923
975912.0,13014.0,0.055099999999999996,131.73918,139.71533120389293,7.976151203892925
981345.0,13073.0,0.055099999999999996,131.74071,139.71533120389293,7.974621203892923
989438.0,13139.0,0.055099999999999996,131.74228,139.71533120389293,7.973051203892936
995995.0,13195.0,0.055,131.74503,139.71533120389293,7.970301203892916
1001893.0,13271.0,0.055,131.74561,139.71533120389293,7.969721203892931
1007769.0,13333.0,0.055,131.74686,139.71533120389293,7.968471203892932
1014709.0,13401.0,0.055,131.75188,139.71533120389293,7.96345120389293
1020992.0,13455.0,0.055,131.75275,139.71533120389293,7.962581203892938
1026582.0,13520.0,0.055,131.7547,139.71533120389293,7.960631203892916
1032875.0,13576.0,0.054900000000000004,131.7567,139.71533120389293,7.958631203892935
1040352.0,13639.0,0.054900000000000004,131.76015,139.71533120389293,7.95518120389292
1048343.0,13708.0,0.054900000000000004,131.76188,139.71533120389293,7.953451203892939
1055051.0,13768.0,0.054900000000000004,131.76331,139.71533120389293,7.95202120389294
1060564.0,13830.0,0.054900000000000004,131.76503,139.71533120389293,7.950301203892934
1067287.0,13903.0,0.054900000000000004,131.76697,139.71533120389293,7.948361203892944
1074295.0,14012.0,0.054900000000000004,131.76891,139.71533120389293,7.946421203892925
1074424.0,14012.0,0.054900000000000004,131.76891,139.71533120389293,7.946421203892925
1074425.0,14012.0,0.054900000000000004,131.76891,139.71533120389293,7.946421203892925
1074482.0,14013.0,0.054900000000000004,131.76891,139.71533120389293,7.946421203892925
1074629.0,14013.0,0.054900000000000004,131.76891,139.71533120389293,7.946421203892925
1075242.0,14083.0,0.05480000000000001,131.77097,139.71533120389293,7.9443612038929246
1081330.0,14150.0,0.05480000000000001,131.77135,139.71533120389293,7.943981203892918
1088937.0,14213.0,0.05480000000000001,131.773,139.71533120389293,7.942331203892934
1095942.0,14275.0,0.05480000000000001,131.77471,139.71533120389293,7.940621203892931
1103228.0,14336.0,0.05480000000000001,131.77612,139.71533120389293,7.939211203892938
1109784.0,14400.0,0.05480000000000001,131.7783,139.71533120389293,7.9370312038929285
1115915.0,14484.0,0.05480000000000001,131.78214,139.71533120389293,7.933191203892932
1121835.0,14553.0,0.05480000000000001,131.78337,139.71533120389293,7.931961203892939
1130257.0,14670.0,0.0547,131.78466,139.71533120389293,7.930671203892928
1136178.0,14724.0,0.0547,131.78704,139.71533120389293,7.92829120389294
1138087.0,14725.0,0.0547,131.78815,139.71533120389293,7.927181203892928
1142322.0,14841.0,0.0547,131.78815,139.71533120389293,7.927181203892928
1147901.0,14905.0,0.0547,131.78872,139.71533120389293,7.926611203892918
1153979.0,14961.0,0.0547,131.79313,139.71533120389293,7.922201203892939
1160089.0,15008.0,0.0547,131.79447,139.71533120389293,7.92086120389294
1162004.0,15072.0,0.0547,131.79456,139.71533120389293,7.92077120389294
1168039.0,15206.0,0.0547,131.7958,139.71533120389293,7.919531203892916
1174579.0,15275.0,0.0547,131.79837,139.71533120389293,7.9169612038929245
1179527.0,15329.0,0.0546,131.80024,139.71533120389293,7.915091203892928
1182879.0,15330.0,0.0546,131.8003,139.71533120389293,7.915031203892937
1184810.0,15453.0,0.0546,131.80187,139.71533120389293,7.913461203892922
1190818.0,15569.0,0.0546,131.80372,139.71533120389293,7.911611203892932
1197931.0,15657.0,0.0546,131.80595,139.71533120389293,7.909381203892934
1204794.0,15728.0,0.0546,131.80741,139.71533120389293,7.907921203892926
1211195.0,15798.0,0.0546,131.80934,139.71533120389293,7.905991203892938
1216659.0,15872.0,0.0546,131.80934,139.71533120389293,7.905991203892938
1221681.0,15934.0,0.0545,131.81262,139.71533120389293,7.90271120389292
1227175.0,16052.0,0.0545,131.81262,139.71533120389293,7.90271120389292
1233527.0,16119.0,0.0545,131.81714,139.71533120389293,7.898191203892935
1239138.0,16177.0,0.0545,131.81954,139.71533120389293,7.895791203892941
1246760.0,16241.0,0.0545,131.82201,139.71533120389293,7.893321203892924
1253292.0,16309.0,0.0545,131.82371,139.71533120389293,7.8916212038929245
1258568.0,16366.0,0.0545,131.82497,139.71533120389293,7.8903612038929225
1264117.0,16457.0,0.054400000000000004,131.82737,139.71533120389293,7.887961203892928
1268605.0,16522.0,0.054400000000000004,131.82846,139.71533120389293,7.886871203892923
1274363.0,16572.0,0.054400000000000004,131.83028,139.71533120389293,7.885051203892942
1281098.0,16657.0,0.054400000000000004,131.8322,139.71533120389293,7.88313120389293
1287427.0,16720.0,0.054400000000000004,131.8337,139.71533120389293,7.881631203892937
1295096.0,16792.0,0.054400000000000004,131.83552,139.71533120389293,7.8798112038929276
1302634.0,16859.0,0.054400000000000004,131.83642,139.71533120389293,7.878911203892926
1304986.0,16860.0,0.054400000000000004,131.83867,139.71533120389293,7.8766612038929225
1308958.0,16922.0,0.054400000000000004,131.83992,139.71533120389293,7.875411203892924
1314867.0,17009.0,0.0543,131.84071,139.71533120389293,7.874621203892929
1319517.0,17010.0,0.0543,131.84194,139.71533120389293,7.873391203892936
1320502.0,17071.0,0.0543,131.84315,139.71533120389293,7.8721812038929215
1326448.0,17155.0,0.0543,131.84483,139.71533120389293,7.870501203892928
1331698.0,17221.0,0.0543,131.84559,139.71533120389293,7.869741203892943
1336892.0,17301.0,0.0543,131.84755,139.71533120389293,7.867781203892918
1343484.0,17356.0,0.0543,131.84962,139.71533120389293,7.865711203892943
1350593.0,17442.0,0.0543,131.85154,139.71533120389293,7.86379120389293
1356280.0,17526.0,0.0543,131.85294,139.71533120389293,7.86239120389294
1364086.0,17652.0,0.0542,131.8543,139.71533120389293,7.861031203892935
1371794.0,17750.0,0.0542,131.85592,139.71533120389293,7.8594112038929325
1378271.0,17818.0,0.0542,131.85749,139.71533120389293,7.857841203892917
1385017.0,17902.0,0.0542,131.85886,139.71533120389293,7.856471203892937
1387778.0,18000.0,0.0542,131.85894,139.71533120389293,7.85639120389294
1392307.0,18059.0,0.0542,131.86245,139.71533120389293,7.8528812038929345
1397893.0,18118.0,0.0542,131.86279,139.71533120389293,7.85254120389294
1404714.0,18198.0,0.0542,131.86539,139.71533120389293,7.849941203892939
1411676.0,18280.0,0.0542,131.86682,139.71533120389293,7.84851120389294
1418297.0,18340.0,0.0542,131.86774,139.71533120389293,7.847591203892932
1425571.0,18398.0,0.0541,131.86852,139.71533120389293,7.8468112038929405
1432092.0,18479.0,0.0541,131.87182,139.71533120389293,7.843511203892916
1439543.0,18548.0,0.0541,131.87214,139.71533120389293,7.843191203892928
1445992.0,18631.0,0.0541,131.87367,139.71533120389293,7.841661203892926
1454098.0,18703.0,0.0541,131.87531,139.71533120389293,7.840021203892917
1460261.0,18811.0,0.0541,131.87635,139.71533120389293,7.838981203892928
1466340.0,18871.0,0.0541,131.87825,139.71533120389293,7.837081203892922
1471141.0,18936.0,0.0541,131.87947,139.71533120389293,7.835861203892932
1478081.0,19012.0,0.0541,131.88147,139.71533120389293,7.833861203892923
1484688.0,19100.0,0.054000000000000006,131.88226,139.71533120389293,7.833071203892928
1485707.0,19185.0,0.054000000000000006,131.88347,139.71533120389293,7.831861203892942
1493850.0,19269.0,0.054000000000000006,131.88394,139.71533120389293,7.8313912038929345
1500810.0,19270.0,0.054000000000000006,131.8856,139.71533120389293,7.829731203892919
1500930.0,19386.0,0.054000000000000006,131.88571,139.71533120389293,7.829621203892941
1509130.0,19468.0,0.054000000000000006,131.88719,139.71533120389293,7.828141203892926
1514239.0,19526.0,0.054000000000000006,131.88813,139.71533120389293,7.82720120389294
1521405.0,19598.0,0.054000000000000006,131.89025,139.71533120389293,7.825081203892921
1528128.0,19711.0,0.054000000000000006,131.8916,139.71533120389293,7.823731203892919
1534196.0,19768.0,0.054000000000000006,131.89307,139.71533120389293,7.8222612038929356
1539687.0,19833.0,0.054000000000000006,131.89511,139.71533120389293,7.820221203892942
1544702.0,19893.0,0.054000000000000006,131.89557,139.71533120389293,7.819761203892938
1551411.0,19963.0,0.053899999999999997,131.89813,139.71533120389293,7.817201203892921
1558107.0,20050.0,0.053899999999999997,131.89958,139.71533120389293,7.815751203892944
1565250.0,20131.0,0.053899999999999997,131.90073,139.71533120389293,7.81460120389292
1571456.0,20204.0,0.053899999999999997,131.90284,139.71533120389293,7.812491203892932
1575936.0,20205.0,0.053899999999999997,131.90297,139.71533120389293,7.8123612038929195
1577128.0,20261.0,0.053899999999999997,131.90297,139.71533120389293,7.8123612038929195
1580593.0,20392.0,0.053899999999999997,131.90301,139.71533120389293,7.812321203892935
1587490.0,20500.0,0.053899999999999997,131.90415,139.71533120389293,7.811181203892943
1594964.0,20579.0,0.053899999999999997,131.90638,139.71533120389293,7.808951203892917
1602890.0,20681.0,0.053899999999999997,131.90664,139.71533120389293,7.80869120389292
1603216.0,20779.0,0.053899999999999997,131.90681,139.71533120389293,7.808521203892923
1608698.0,20878.0,0.053899999999999997,131.90917,139.71533120389293,7.806161203892941
1615029.0,20958.0,0.053899999999999997,131.90969,139.71533120389293,7.805641203892918
1622152.0,21020.0,0.0538,131.91272,139.71533120389293,7.802611203892923
1629862.0,21082.0,0.0538,131.91301,139.71533120389293,7.802321203892916
1636425.0,21148.0,0.0538,131.91553,139.71533120389293,7.79980120389294
1642730.0,21221.0,0.0538,131.91683,139.71533120389293,7.798501203892926
1649536.0,21303.0,0.0538,131.9186,139.71533120389293,7.796731203892932
1657090.0,21387.0,0.0538,131.91928,139.71533120389293,7.796051203892944
1664874.0,21461.0,0.0538,131.92102,139.71533120389293,7.794311203892931
1671306.0,21531.0,0.0538,131.92184,139.71533120389293,7.793491203892927
1676447.0,21623.0,0.0538,131.92362,139.71533120389293,7.79171120389293
1682603.0,21710.0,0.053700000000000005,131.92498,139.71533120389293,7.790351203892925
1688607.0,21802.0,0.053700000000000005,131.92747,139.71533120389293,7.7878612038929305
1696271.0,21886.0,0.053700000000000005,131.92923,139.71533120389293,7.78610120389294
1704190.0,21968.0,0.053700000000000005,131.92965,139.71533120389293,7.785681203892921
1712707.0,22033.0,0.053700000000000005,131.93122,139.71533120389293,7.784111203892934
1720295.0,22102.0,0.053700000000000005,131.93226,139.71533120389293,7.783071203892916
1727516.0,22166.0,0.053700000000000005,131.93331,139.71533120389293,7.782021203892924
1733633.0,22273.0,0.053700000000000005,131.93518,139.71533120389293,7.7801512038929275
1741077.0,22361.0,0.053700000000000005,131.93604,139.71533120389293,7.779291203892939
1747588.0,22438.0,0.053700000000000005,131.93685,139.71533120389293,7.778481203892937
1752785.0,22502.0,0.053700000000000005,131.93778,139.71533120389293,7.777551203892926
1758945.0,22579.0,0.0536,131.93873,139.71533120389293,7.7766012038929375
1765944.0,22657.0,0.0536,131.94026,139.71533120389293,7.775071203892935
1773980.0,22712.0,0.0536,131.94103,139.71533120389293,7.774301203892918
1780987.0,22787.0,0.0536,131.94266,139.71533120389293,7.772671203892941
1783610.0,22861.0,0.0536,131.94357,139.71533120389293,7.771761203892936
1790279.0,22938.0,0.0536,131.94427,139.71533120389293,7.771061203892941
1791985.0,22991.0,0.0536,131.94549,139.71533120389293,7.769841203892923
1797327.0,23073.0,0.0536,131.94607,139.71533120389293,7.769261203892938
1804362.0,23168.0,0.0536,131.94876,139.71533120389293,7.766571203892937
1812308.0,23244.0,0.0536,131.94972,139.71533120389293,7.765611203892917
1816595.0,23245.0,0.0536,131.94997,139.71533120389293,7.7653612038929225
1820448.0,23315.0,0.0536,131.95055,139.71533120389293,7.764781203892937
1827169.0,23395.0,0.0535,131.95188,139.71533120389293,7.7634512038929415
1834588.0,23489.0,0.0535,131.95206,139.71533120389293,7.763271203892941
1835096.0,23490.0,0.0535,131.95272,139.71533120389293,7.762611203892931
1840946.0,23569.0,0.0535,131.95278,139.71533120389293,7.76255120389294
1847145.0,23570.0,0.0535,131.95347,139.71533120389293,7.76186120389292
1847337.0,23728.0,0.0535,131.95347,139.71533120389293,7.76186120389292
1848392.0,23804.0,0.0535,131.95495,139.71533120389293,7.760381203892933
1853377.0,23886.0,0.0535,131.95524,139.71533120389293,7.760091203892927
1859350.0,23957.0,0.0535,131.95667,139.71533120389293,7.7586612038929275
1865050.0,24067.0,0.0535,131.95984,139.71533120389293,7.755491203892916
1872460.0,24168.0,0.0535,131.9612,139.71533120389293,7.754131203892939
1879267.0,24276.0,0.0535,131.9619,139.71533120389293,7.753431203892916
1886269.0,24361.0,0.0535,131.96244,139.71533120389293,7.752891203892943
1894034.0,24440.0,0.0535,131.96457,139.71533120389293,7.750761203892921
1901790.0,24511.0,0.0535,131.96538,139.71533120389293,7.74995120389292
1908996.0,24614.0,0.0534,131.96578,139.71533120389293,7.749551203892935
1914334.0,24696.0,0.0534,131.96749,139.71533120389293,7.747841203892932
1920588.0,24769.0,0.0534,131.96795,139.71533120389293,7.747381203892928
1928041.0,24888.0,0.0534,131.96994,139.71533120389293,7.745391203892922
1935012.0,24975.0,0.0534,131.97054,139.71533120389293,7.74479120389293
1942369.0,25062.0,0.0534,131.97193,139.71533120389293,7.743401203892944
1950253.0,25171.0,0.0534,131.97313,139.71533120389293,7.742201203892932
1956946.0,25272.0,0.0534,131.97449,139.71533120389293,7.740841203892927
1963447.0,25359.0,0.0534,131.97544,139.71533120389293,7.739891203892938
1970984.0,25360.0,0.0534,131.97654,139.71533120389293,7.73879120389293
1971370.0,25420.0,0.0534,131.97669,139.71533120389293,7.738641203892939
1978581.0,25515.0,0.0534,131.9778,139.71533120389293,7.737531203892928
1986226.0,25603.0,0.0534,131.97848,139.71533120389293,7.73685120389294
1992208.0,25745.0,0.0533,131.98013,139.71533120389293,7.735201203892927
1999265.0,25831.0,0.0533,131.98113,139.71533120389293,7.734201203892923
2005753.0,25893.0,0.0533,131.98193,139.71533120389293,7.7334012038929245
2011825.0,25993.0,0.0533,131.98334,139.71533120389293,7.731991203892932
2017784.0,26069.0,0.0533,131.98427,139.71533120389293,7.731061203892921
2024830.0,26164.0,0.0533,131.98634,139.71533120389293,7.728991203892917
2030728.0,26165.0,0.0533,131.98634,139.71533120389293,7.728991203892917
2032206.0,26222.0,0.0533,131.98654,139.71533120389293,7.728791203892939
2039140.0,26293.0,0.0533,131.98778,139.71533120389293,7.7275512038929435
2047014.0,26404.0,0.0533,131.98965,139.71533120389293,7.725681203892918
2053052.0,26405.0,0.0533,131.9902,139.71533120389293,7.725131203892943
2054489.0,26473.0,0.0533,131.99042,139.71533120389293,7.72491120389293
2061097.0,26566.0,0.0533,131.99154,139.71533120389293,7.723791203892944
2067804.0,26638.0,0.0533,131.99248,139.71533120389293,7.72285120389293
2073320.0,26712.0,0.0533,131.9927,139.71533120389293,7.722631203892917
2079955.0,26803.0,0.053200000000000004,131.99443,139.71533120389293,7.720901203892936
2087635.0,26867.0,0.053200000000000004,131.99457,139.71533120389293,7.72076120389292
2093921.0,26937.0,0.053200000000000004,131.99621,139.71533120389293,7.719121203892939
2100509.0,27015.0,0.053200000000000004,131.99725,139.71533120389293,7.718081203892922
2106619.0,27080.0,0.053200000000000004,131.99785,139.71533120389293,7.71748120389293
2111666.0,27156.0,0.053200000000000004,131.99957,139.71533120389293,7.715761203892924
2117467.0,27224.0,0.053200000000000004,132.0002,139.71533120389293,7.715131203892923
2123577.0,27290.0,0.053200000000000004,132.00183,139.71533120389293,7.713501203892918
2130883.0,27373.0,0.053200000000000004,132.00293,139.71533120389293,7.712401203892938
2138954.0,27460.0,0.053200000000000004,132.00296,139.71533120389293,7.712371203892928
2141013.0,27548.0,0.053200000000000004,132.00303,139.71533120389293,7.712301203892935
2148348.0,27664.0,0.053200000000000004,132.00506,139.71533120389293,7.710271203892944
2153719.0,27722.0,0.053200000000000004,132.00591,139.71533120389293,7.70942120389293
2154841.0,27722.0,0.053,132.00591,139.7007405391908,7.694830539190804
2156582.0,27788.0,0.053,132.00603,139.7007405391908,7.694710539190794
2162892.0,27856.0,0.053,132.00776,139.7007405391908,7.692980539190813
2169087.0,27942.0,0.053,132.00776,139.7007405391908,7.692980539190813
2176350.0,28023.0,0.053,132.00857,139.7007405391908,7.692170539190812
2182288.0,28117.0,0.053,132.0101,139.7007405391908,7.6906405391908095
2187627.0,28223.0,0.053,132.01197,139.7007405391908,7.688770539190813
2194248.0,28352.0,0.053,132.01202,139.7007405391908,7.688720539190797
2194634.0,28353.0,0.053,132.01202,139.7007405391908,7.688720539190797
2194690.0,28353.0,0.053,132.01202,139.68975844961204,7.677738449612036
2195187.0,28435.0,0.053,132.01309,139.68975844961204,7.676668449612038
2201932.0,28595.0,0.053,132.01385,139.68975844961204,7.675908449612052
2209616.0,28684.0,0.0529,132.01466,139.68975844961204,7.675098449612051
2212419.0,28685.0,0.0529,132.01549,139.68975844961204,7.674268449612043
2216076.0,28789.0,0.0529,132.01554,139.68975844961204,7.674218449612056
2221791.0,28790.0,0.0529,132.01671,139.68975844961204,7.673048449612054
2222816.0,28800.0,0.0529,132.01677,139.68975844961204,7.672988449612035
2224214.0,28800.27,0.052931,132.0167734765,inf,inf


==> Poormond-48_Steps-Day_24-UB-NO-BT.csv <==
num_nodes,time_elapsed,gap,lower_bound,upper_bound,abs_diff
0.0,9.0,,126.10386,inf,inf
1.0,10.0,,126.10536,inf,inf
2490.0,15.0,,126.59774,inf,inf
4902.0,20.0,,126.59774,inf,inf
6432.0,26.0,,126.59774,inf,inf
7241.0,31.0,,126.59774,inf,inf
8640.0,35.0,,126.59774,inf,inf
10029.0,41.0,,126.59774,inf,inf
12439.0,46.0,,126.59774,inf,inf
13850.0,50.0,,126.59774,inf,inf
15203.0,105.0,,126.59774,inf,inf
15211.0,110.0,,126.59774,inf,inf
15223.0,115.0,,126.65567,inf,inf
15231.0,123.0,,126.66649,inf,inf
15232.0,137.0,,126.66649,inf,inf
15234.0,151.0,,126.66649,inf,inf
15238.0,166.0,,126.85388,inf,inf
15422.0,170.0,,127.13359,inf,inf
16072.0,175.0,,127.15544,inf,inf
17857.0,180.0,,127.15544,inf,inf
19643.0,185.0,,127.15544,inf,inf
21282.0,191.0,,127.15544,inf,inf
22378.0,198.0,,127.15544,inf,inf
22782.0,200.0,,127.15544,inf,inf
23171.0,211.0,,127.15544,inf,inf
24036.0,217.0,,127.15544,inf,inf
24528.0,221.0,,127.15544,inf,inf
25733.0,226.0,,127.15544,inf,inf
26721.0,230.0,,127.15544,inf,inf
29344.0,236.0,,127.15544,inf,inf
31662.0,242.0,,127.15544,inf,inf
33711.0,248.0,,127.15692,inf,inf
34399.0,250.0,,127.15692,inf,inf
35953.0,258.0,,127.15692,inf,inf
36720.0,264.0,,127.15692,inf,inf
37497.0,266.0,,127.15692,inf,inf
39144.0,273.0,,127.15692,inf,inf
40306.0,275.0,,127.15692,inf,inf
41370.0,280.0,,127.15692,inf,inf
42629.0,285.0,,127.15692,inf,inf
43985.0,292.0,,127.17079,inf,inf
45405.0,297.0,,127.17079,inf,inf
46864.0,307.0,,127.17079,inf,inf
48272.0,311.0,,127.17079,inf,inf
49952.0,316.0,,127.17079,inf,inf
51504.0,321.0,,127.17079,inf,inf
52726.0,327.0,,127.17079,inf,inf
53951.0,331.0,,127.17079,inf,inf
55551.0,335.0,,127.17079,inf,inf
57311.0,341.0,,127.17079,inf,inf
59083.0,347.0,,127.17079,inf,inf
60952.0,353.0,,127.17079,inf,inf
62624.0,358.0,,127.28713,inf,inf
64606.0,364.0,,127.28713,inf,inf
66512.0,369.0,,127.28713,inf,inf
68892.0,382.0,,127.28713,inf,inf
71329.0,389.0,,127.28713,inf,inf
73542.0,395.0,,127.28713,inf,inf
76129.0,401.0,,127.38076,inf,inf
78582.0,408.0,,127.38076,inf,inf
81053.0,415.0,,127.38076,inf,inf
83455.0,423.0,,127.40593,inf,inf
86091.0,430.0,,127.41036,inf,inf
88741.0,438.0,,127.41036,inf,inf
91433.0,446.0,,127.42878,inf,inf
94699.0,454.0,,127.42878,inf,inf
97800.0,462.0,,127.42878,inf,inf
101511.0,470.0,,127.42878,inf,inf
104952.0,481.0,,127.6519,inf,inf
108216.0,491.0,,127.6519,inf,inf
111828.0,500.0,,127.70949,inf,inf
115593.0,510.0,,127.70949,inf,inf
119465.0,521.0,,127.70949,inf,inf
123300.0,540.0,,127.83253,inf,inf
127438.0,551.0,,127.83253,inf,inf
131505.0,563.0,,127.89527,inf,inf
135990.0,574.0,,127.89527,inf,inf
140721.0,586.0,,127.94268,inf,inf
145476.0,599.0,,127.94485,inf,inf
150067.0,600.0,,127.94502,inf,inf
150677.0,612.0,,127.94502,inf,inf
156500.0,625.0,,127.96304,inf,inf
161465.0,639.0,,127.99941,inf,inf
167553.0,653.0,,127.99941,inf,inf
173571.0,668.0,,128.0262,inf,inf
179601.0,682.0,,128.04462,inf,inf
185843.0,698.0,,128.04462,inf,inf
192420.0,713.0,,128.07026,inf,inf
197622.0,728.0,,128.08061,inf,inf
204431.0,743.0,,128.10894,inf,inf
210019.0,758.0,,128.11169,inf,inf
215793.0,775.0,,128.11903,inf,inf
221730.0,790.0,,128.13102,inf,inf
226875.0,805.0,,128.13879,inf,inf
232316.0,820.0,,128.13879,inf,inf
237958.0,837.0,,128.15473,inf,inf
243822.0,852.0,,128.15473,inf,inf
249092.0,867.0,,128.15994,inf,inf
254934.0,883.0,,128.16977,inf,inf
260836.0,904.0,,128.1823,inf,inf
265959.0,920.0,,128.19324,inf,inf
271459.0,936.0,,128.19324,inf,inf
277073.0,952.0,,128.20985,inf,inf
282414.0,967.0,,128.2103,inf,inf
287714.0,983.0,,128.22675,inf,inf
293205.0,998.0,,128.22675,inf,inf
298361.0,1014.0,,128.24143,inf,inf
303335.0,1029.0,,128.24315,inf,inf
305862.0,1030.0,,128.26222,inf,inf
309405.0,1045.0,,128.26222,inf,inf
314639.0,1061.0,,128.26358,inf,inf
320139.0,1077.0,,128.26875,inf,inf
325370.0,1092.0,,128.27507,inf,inf
330551.0,1107.0,,128.28597,inf,inf
336376.0,1123.0,,128.28597,inf,inf
341712.0,1138.0,,128.30262,inf,inf
346661.0,1154.0,,128.30262,inf,inf
352342.0,1170.0,,128.3144,inf,inf
357461.0,1242.0,,128.32435,inf,inf
362696.0,1258.0,,128.33214,inf,inf
368248.0,1273.0,,128.33214,inf,inf
373642.0,1288.0,,128.33214,inf,inf
379114.0,1304.0,,128.3467,inf,inf
384646.0,1320.0,,128.35594,inf,inf
389768.0,1346.0,,128.35594,inf,inf
394169.0,1361.0,,128.35594,inf,inf
399004.0,1380.0,,128.36738,inf,inf
404360.0,1395.0,,128.36738,inf,inf
409495.0,1419.0,,128.38526,inf,inf
415100.0,1420.0,,128.38845,inf,inf
415131.0,1440.0,,128.38845,inf,inf
419877.0,1455.0,,128.38875,inf,inf
425257.0,1473.0,,128.38875,inf,inf
430686.0,1488.0,,128.40256,inf,inf
435708.0,1532.0,,128.40256,inf,inf
440709.0,1548.0,,128.41172,inf,inf
445499.0,1567.0,,128.41172,inf,inf
450626.0,1584.0,,128.41172,inf,inf
455495.0,1600.0,,128.42337,inf,inf
459485.0,1615.0,,128.42403,inf,inf
463590.0,1631.0,,128.42902,inf,inf
468400.0,1667.0,,128.42902,inf,inf
473085.0,1683.0,,128.42902,inf,inf
477508.0,1698.0,,128.43785,inf,inf
482062.0,1716.0,,128.43785,inf,inf
486571.0,1735.0,,128.44951,inf,inf
491283.0,1750.0,,128.44951,inf,inf
495097.0,1766.0,,128.45955,inf,inf
499544.0,1782.0,,128.46025,inf,inf
503565.0,1799.0,,128.46025,inf,inf
508036.0,1817.0,,128.47126,inf,inf
512541.0,1839.0,,128.47126,inf,inf
516063.0,1856.0,,128.47126,inf,inf
520437.0,1871.0,,128.47126,inf,inf
524925.0,1889.0,,128.48158,inf,inf
528598.0,1918.0,,128.48158,inf,inf
532789.0,1941.0,,128.48158,inf,inf
535940.0,1970.0,,128.48744,inf,inf
539978.0,1994.0,,128.48744,inf,inf
543798.0,2011.0,,128.49527,inf,inf
547400.0,2027.0,,128.49732,inf,inf
551286.0,2044.0,,128.49732,inf,inf
554835.0,2045.0,,128.49732,inf,inf
556028.0,2065.0,,128.50133,inf,inf
560270.0,2081.0,,128.50448,inf,inf
564150.0,2096.0,,128.50448,inf,inf
567886.0,2113.0,,128.50544,inf,inf
571824.0,2129.0,,128.50544,inf,inf
576072.0,2158.0,,128.50544,inf,inf
580253.0,2174.0,,128.51985,inf,inf
583579.0,2190.0,,128.51985,inf,inf
588020.0,2231.0,,128.51985,inf,inf
592447.0,2247.0,,128.5255,inf,inf
596242.0,2263.0,,128.5255,inf,inf
599939.0,2281.0,,128.5255,inf,inf
605008.0,2299.0,,128.53911,inf,inf
609380.0,2314.0,,128.53911,inf,inf
613471.0,2331.0,,128.53911,inf,inf
617328.0,2347.0,,128.54417,inf,inf
621207.0,2363.0,,128.54417,inf,inf
625027.0,2380.0,,128.54417,inf,inf
629368.0,2398.0,,128.55054,inf,inf
633510.0,2417.0,,128.55054,inf,inf
637636.0,2433.0,,128.55054,inf,inf
641364.0,2496.0,,128.55054,inf,inf
644632.0,2513.0,,128.55646,inf,inf
648069.0,2532.0,,128.56285,inf,inf
652196.0,2549.0,,128.56355,inf,inf
654815.0,2566.0,,128.56355,inf,inf
658331.0,2583.0,,128.56355,inf,inf
662265.0,2602.0,,128.56395,inf,inf
666179.0,2618.0,,128.56983,inf,inf
669503.0,2639.0,,128.56983,inf,inf
673206.0,2665.0,,128.57027,inf,inf
677670.0,2704.0,,128.58596,inf,inf
681250.0,2724.0,,128.58606,inf,inf
685105.0,2741.0,,128.58606,inf,inf
688371.0,2759.0,,128.58606,inf,inf
692326.0,2778.0,,128.59035,inf,inf
696557.0,2795.0,,128.59035,inf,inf
700652.0,2812.0,,128.59035,inf,inf
704707.0,2830.0,,128.59035,inf,inf
708489.0,2848.0,,128.59035,inf,inf
712384.0,2872.0,,128.60178,inf,inf
715978.0,2890.0,,128.60178,inf,inf
719632.0,2911.0,,128.60178,inf,inf
723059.0,2930.0,,128.60178,inf,inf
728838.0,2950.0,,128.60178,inf,inf
732912.0,2973.0,,128.61097,inf,inf
736449.0,2991.0,,128.61195,inf,inf
739735.0,3015.0,,128.61195,inf,inf
743144.0,3038.0,,128.61195,inf,inf
747011.0,3056.0,,128.61544,inf,inf
751136.0,3075.0,,128.61544,inf,inf
754376.0,3093.0,,128.62175,inf,inf
757527.0,3112.0,,128.62481,inf,inf
761310.0,3131.0,,128.62481,inf,inf
764877.0,3150.0,,128.62481,inf,inf
769687.0,3169.0,,128.62681,inf,inf
771946.0,3170.0,,128.62681,inf,inf
772501.0,3201.0,,128.62681,inf,inf
776964.0,3229.0,,128.62681,inf,inf
777334.0,3230.0,,128.62681,inf,inf
779965.0,3252.0,,128.62681,inf,inf
783467.0,3290.0,,128.62681,inf,inf
786857.0,3313.0,,128.62681,inf,inf
789597.0,3337.0,,128.63461,inf,inf
793269.0,3358.0,,128.63461,inf,inf
796338.0,3456.0,,128.63461,inf,inf
799282.0,3475.0,,128.64118,inf,inf
802843.0,3501.0,,128.64118,inf,inf
806889.0,3525.0,,128.64118,inf,inf
810386.0,3555.0,,128.64875,inf,inf
813998.0,3575.0,,128.64875,inf,inf
817200.0,3598.0,,128.64875,inf,inf
821070.0,3620.0,,128.65518,inf,inf
824817.0,3640.0,,128.65518,inf,inf
828688.0,3673.0,,128.65518,inf,inf
833589.0,3695.0,,128.65518,inf,inf
837365.0,3717.0,,128.65951,inf,inf
841249.0,3739.0,,128.65951,inf,inf
845072.0,3761.0,,128.65951,inf,inf
847583.0,3789.0,,128.65951,inf,inf
850597.0,3809.0,,128.66502,inf,inf
853914.0,3810.0,,128.66727,inf,inf
854485.0,3834.0,,128.66727,inf,inf
857045.0,3835.0,,128.66727,inf,inf
858226.0,3855.0,,128.66727,inf,inf
861411.0,3877.0,,128.66727,inf,inf
866332.0,3900.0,,128.67446,inf,inf
869643.0,3920.0,,128.67446,inf,inf
873165.0,3943.0,,128.67446,inf,inf
876943.0,3964.0,,128.67446,inf,inf
881125.0,3986.0,,128.67959,inf,inf
884205.0,4006.0,,128.67959,inf,inf
887807.0,4027.0,,128.68257,inf,inf
891904.0,4048.0,,128.68774,inf,inf
895179.0,4069.0,,128.68774,inf,inf
898312.0,4090.0,,128.68774,inf,inf
901935.0,4117.0,,128.69134,inf,inf
906057.0,4137.0,,128.69134,inf,inf
909818.0,4160.0,,128.69134,inf,inf
914085.0,4183.0,,128.69616,inf,inf
918093.0,4204.0,,128.69616,inf,inf
922048.0,4227.0,,128.69616,inf,inf
925678.0,4254.0,,128.70237,inf,inf
928677.0,4276.0,,128.70237,inf,inf
931688.0,4303.0,,128.70277,inf,inf
935889.0,4338.0,,128.70277,inf,inf
940130.0,4362.0,,128.70277,inf,inf
943605.0,4388.0,,128.71084,inf,inf
947157.0,4410.0,,128.71084,inf,inf
950754.0,4453.0,,128.71084,inf,inf
954732.0,4475.0,,128.71444,inf,inf
958809.0,4498.0,,128.71444,inf,inf
962243.0,4519.0,,128.71444,inf,inf
964026.0,4520.0,,128.71444,inf,inf
965355.0,4541.0,,128.71444,inf,inf
968485.0,4563.0,,128.71818,inf,inf
973249.0,4600.0,,128.71818,inf,inf
977121.0,4623.0,,128.71818,inf,inf
980297.0,4645.0,,128.71818,inf,inf
983932.0,4690.0,,128.71818,inf,inf
987536.0,4712.0,,128.72503,inf,inf
990584.0,4735.0,,128.72503,inf,inf
993830.0,4759.0,,128.72503,inf,inf
995146.0,4760.0,,128.72503,inf,inf
997842.0,4783.0,,128.73139,inf,inf
1001539.0,4806.0,,128.73139,inf,inf
1005081.0,4830.0,,128.73139,inf,inf
1008532.0,4852.0,,128.73593,inf,inf
1011723.0,4875.0,,128.73593,inf,inf
1014687.0,4897.0,,128.73593,inf,inf
1017665.0,4948.0,,128.73593,inf,inf
1021964.0,4973.0,,128.74037,inf,inf
1024558.0,4996.0,,128.74037,inf,inf
1027597.0,5027.0,,128.74037,inf,inf
1029128.0,5054.0,,128.74037,inf,inf
1032522.0,5079.0,,128.74037,inf,inf
1032726.0,5080.0,,128.74037,inf,inf
1036573.0,5111.0,,128.7455,inf,inf
1040891.0,5133.0,,128.7455,inf,inf
1043785.0,5135.0,,128.7455,inf,inf
1043871.0,5159.0,,128.7455,inf,inf
1048193.0,5192.0,,128.7455,inf,inf
1052212.0,5219.0,,128.7486,inf,inf
1056105.0,5262.0,,128.7498,inf,inf
1058953.0,5290.0,,128.7498,inf,inf
1061741.0,5318.0,,128.7498,inf,inf
1064644.0,5342.0,,128.75296,inf,inf
1068440.0,5367.0,,128.75296,inf,inf
1071411.0,5402.0,,128.75296,inf,inf
1075720.0,5429.0,,128.75296,inf,inf
1078767.0,5454.0,,128.75296,inf,inf
1082233.0,5479.0,,128.75296,inf,inf
1085054.0,5505.0,,128.75296,inf,inf
1088557.0,5538.0,,128.76023,inf,inf
1091970.0,5579.0,,128.76587,inf,inf
1094959.0,5604.0,,128.76587,inf,inf
1098101.0,5652.0,,128.76707,inf,inf
1101503.0,5678.0,,128.76707,inf,inf
1104514.0,5728.0,,128.76707,inf,inf
1107322.0,5755.0,,128.76707,inf,inf
1110352.0,5782.0,,128.76707,inf,inf
1113608.0,5810.0,,128.77131,inf,inf
1116916.0,5839.0,,128.77651,inf,inf
1120011.0,5879.0,,128.77651,inf,inf
1123815.0,5905.0,,128.78156,inf,inf
1126645.0,5933.0,,128.78156,inf,inf
1129863.0,5960.0,,128.78156,inf,inf
1132791.0,5987.0,,128.78156,inf,inf
1135814.0,6017.0,,128.78659,inf,inf
1139080.0,6048.0,,128.78659,inf,inf
1142477.0,6076.0,,128.78659,inf,inf
1146025.0,6112.0,,128.78659,inf,inf
1148701.0,6139.0,,128.78659,inf,inf
1151876.0,6246.0,,128.78863,inf,inf
1155685.0,6273.0,,128.78863,inf,inf
1158946.0,6304.0,,128.78863,inf,inf
1161744.0,6331.0,,128.79175,inf,inf
1165221.0,6360.0,,128.79175,inf,inf
1169385.0,6390.0,,128.79175,inf,inf
1173634.0,6458.0,,128.79175,inf,inf
1176978.0,6534.0,,128.79502,inf,inf
1180096.0,6594.0,,128.79958,inf,inf
1182902.0,6621.0,,128.79958,inf,inf
1185305.0,6651.0,,128.80089,inf,inf
1188510.0,6685.0,,128.80089,inf,inf
1193313.0,6722.0,,128.80089,inf,inf
1196602.0,6752.0,,128.80438,inf,inf
1199644.0,6783.0,,128.80438,inf,inf
1202803.0,6813.0,,128.80438,inf,inf
1205529.0,6843.0,,128.80836,inf,inf
1208930.0,6924.0,,128.80836,inf,inf
1209252.0,6925.0,,128.80836,inf,inf
1211988.0,6954.0,,128.80836,inf,inf
1215272.0,6985.0,,128.81171,inf,inf
1218388.0,7030.0,,128.81383,inf,inf
1221126.0,7063.0,,128.81383,inf,inf
1224479.0,7097.0,,128.81383,inf,inf
1228111.0,7130.0,,128.81383,inf,inf
1231662.0,7164.0,,128.81611,inf,inf
1232916.0,7165.0,,128.81867,inf,inf
1235133.0,7198.0,,128.81867,inf,inf
1238297.0,7246.0,,128.81867,inf,inf
1240741.0,7279.0,,128.82082,inf,inf
1243732.0,7311.0,,128.82082,inf,inf
1247327.0,7341.0,,128.82082,inf,inf
1251367.0,7377.0,,128.82229,inf,inf
1254703.0,7410.0,,128.82375,inf,inf
1257954.0,7442.0,,128.82375,inf,inf
1260999.0,7469.0,,128.82375,inf,inf
1263765.0,7545.0,,128.82515,inf,inf
1268366.0,7579.0,,128.83054,inf,inf
1269114.0,7580.0,,128.83054,inf,inf
1271743.0,7614.0,,128.83054,inf,inf
1275498.0,7647.0,,128.83054,inf,inf
1278595.0,7680.0,,128.83313,inf,inf
1281792.0,7719.0,,128.83313,inf,inf
1282346.0,7720.0,,128.83313,inf,inf
1285076.0,7757.0,,128.83313,inf,inf
1289359.0,7800.0,,128.83313,inf,inf
1292579.0,7835.0,,128.83313,inf,inf
1295913.0,7868.0,,128.83559,inf,inf
1298594.0,7904.0,,128.83978,inf,inf
1302097.0,7940.0,,128.84208,inf,inf
1305251.0,7972.0,,128.84208,inf,inf
1309863.0,8008.0,,128.84247,inf,inf
1312711.0,8039.0,,128.84498,inf,inf
1316078.0,8079.0,,128.84498,inf,inf
1317398.0,8080.0,,128.84498,inf,inf
1319019.0,8114.0,,128.84498,inf,inf
1321751.0,8151.0,,128.84886,inf,inf
1324791.0,8188.0,,128.84886,inf,inf
1329136.0,8232.0,,128.84886,inf,inf
1330178.0,8277.0,,128.84886,inf,inf
1333506.0,8319.0,,128.85408,inf,inf
1336847.0,8357.0,,128.85408,inf,inf
1340330.0,8390.0,,128.85408,inf,inf
1343682.0,8425.0,,128.85408,inf,inf
1347170.0,8465.0,,128.8553,inf,inf
1350724.0,8498.0,,128.8553,inf,inf
1353833.0,8537.0,,128.85758,inf,inf
1357284.0,8574.0,,128.85829,inf,inf
1358817.0,8575.0,,128.85829,inf,inf
1361240.0,8611.0,,128.85829,inf,inf
1365174.0,8659.0,,128.85975,inf,inf
1368243.0,8660.0,,128.85975,inf,inf
1368265.0,8696.0,,128.85975,inf,inf
1372764.0,8734.0,,128.85975,inf,inf
1375861.0,8770.0,,128.86309,inf,inf
1379136.0,8803.0,,128.86309,inf,inf
1381918.0,8841.0,,128.86309,inf,inf
1385792.0,8877.0,,128.86571,inf,inf
1389939.0,8916.0,,128.86571,inf,inf
1395095.0,8957.0,,128.86571,inf,inf
1398581.0,8996.0,,128.86874,inf,inf
1402068.0,9032.0,,128.86874,inf,inf
1405793.0,9071.0,,128.8718,inf,inf
1409537.0,9131.0,,128.8722,inf,inf
1413209.0,9169.0,,128.8722,inf,inf
1416712.0,9209.0,,128.87236,inf,inf
1419892.0,9254.0,,128.87554,inf,inf
1422916.0,9290.0,,128.87554,inf,inf
1427139.0,9327.0,,128.87554,inf,inf
1430062.0,9365.0,,128.87769,inf,inf
1433889.0,9405.0,,128.87797,inf,inf
1437750.0,9447.0,,128.87797,inf,inf
1440908.0,9483.0,,128.87955,inf,inf
1443748.0,9520.0,,128.88227,inf,inf
1447639.0,9558.0,,128.88227,inf,inf
1450826.0,9599.0,,128.88228,inf,inf
1454228.0,9635.0,,128.88547,inf,inf
1457213.0,9671.0,,128.88547,inf,inf
1461383.0,9709.0,,128.8878,inf,inf
1465557.0,9755.0,,128.8878,inf,inf
1468994.0,9798.0,,128.8878,inf,inf
1472771.0,9841.0,,128.8904,inf,inf
1476557.0,9905.0,,128.8904,inf,inf
1481529.0,9946.0,,128.8904,inf,inf
1484637.0,9985.0,,128.89201,inf,inf
1488216.0,10027.0,,128.89201,inf,inf
1491680.0,10065.0,,128.89259,inf,inf
1495883.0,10109.0,,128.89512,inf,inf
1499104.0,10149.0,,128.89512,inf,inf
1500224.0,10150.0,,128.89512,inf,inf
1501960.0,10190.0,,128.89512,inf,inf
1505374.0,10230.0,,128.89701,inf,inf
1509220.0,10379.0,,128.89978,inf,inf
1509888.0,10380.0,,128.89978,inf,inf
1513540.0,10421.0,,128.89978,inf,inf
1517702.0,10466.0,,128.9004,inf,inf
1521245.0,10505.0,,128.90065,inf,inf
1524864.0,10546.0,,128.90065,inf,inf
1529469.0,10589.0,,128.90086,inf,inf
1532028.0,10629.0,,128.90246,inf,inf
1535067.0,10630.0,,128.90246,inf,inf
1535489.0,10669.0,,128.90246,inf,inf
1539130.0,10732.0,,128.9044,inf,inf
1542252.0,10774.0,,128.90648,inf,inf
1545619.0,10775.0,,128.90648,inf,inf
1546517.0,10851.0,,128.9082,inf,inf
1549797.0,10891.0,,128.9082,inf,inf
1553541.0,10929.0,,128.90948,inf,inf
1556816.0,11025.0,,128.90948,inf,inf
1560319.0,11069.0,,128.90948,inf,inf
1563934.0,11108.0,,128.90948,inf,inf
1566599.0,11149.0,,128.90948,inf,inf
1568026.0,11150.0,,128.90948,inf,inf
1570205.0,11191.0,,128.91119,inf,inf
1572908.0,11267.0,,128.91119,inf,inf
1575898.0,11314.0,,128.91746,inf,inf
1580359.0,11358.0,,128.91781,inf,inf
1583418.0,11397.0,,128.91781,inf,inf
1585888.0,11573.0,,128.91781,inf,inf
1589385.0,11636.0,,128.91781,inf,inf
1592547.0,11714.0,,128.91781,inf,inf
1597313.0,11758.0,,128.91822,inf,inf
1600781.0,11801.0,,128.91822,inf,inf
1603807.0,11846.0,,128.91822,inf,inf
1606904.0,11893.0,,128.91822,inf,inf
1610295.0,11943.0,,128.92296,inf,inf
1613967.0,11987.0,,128.92296,inf,inf
1617391.0,12055.0,,128.92296,inf,inf
1620592.0,12131.0,,128.92528,inf,inf
1624508.0,12191.0,,128.92528,inf,inf
1627876.0,12237.0,,128.92528,inf,inf
1631730.0,12280.0,,128.92693,inf,inf
1634316.0,12326.0,,128.92693,inf,inf
1637885.0,12370.0,,128.92693,inf,inf
1641237.0,12411.0,,128.93038,inf,inf
1644489.0,12486.0,,128.93038,inf,inf
1647927.0,12530.0,,128.93038,inf,inf
1651607.0,12597.0,,128.93038,inf,inf
1655142.0,12642.0,,128.93169,inf,inf
1659460.0,12719.0,,128.93641,inf,inf
1662433.0,12763.0,,128.93641,inf,inf
1666092.0,12812.0,,128.93712,inf,inf
1669623.0,12863.0,,128.93833,inf,inf
1672843.0,12903.0,,128.93948,inf,inf
1676729.0,12987.0,,128.93948,inf,inf
1680222.0,13034.0,,128.93948,inf,inf
1682777.0,13079.0,,128.93948,inf,inf
1684958.0,13080.0,,128.93948,inf,inf
1686427.0,13123.0,,128.93948,inf,inf
1689108.0,13169.0,,128.94206,inf,inf
1693603.0,13218.0,,128.94206,inf,inf
1696611.0,13264.0,,128.94206,inf,inf
1698467.0,13265.0,,128.94206,inf,inf
1699625.0,13312.0,,128.94206,inf,inf
1702317.0,13357.0,,128.94335,inf,inf
1705831.0,13402.0,,128.94335,inf,inf
1710665.0,13473.0,,128.94335,inf,inf
1713853.0,13519.0,,128.94335,inf,inf
1717330.0,13565.0,,128.94585,inf,inf
1721169.0,13611.0,,128.94585,inf,inf
1723938.0,13660.0,,128.94585,inf,inf
1728382.0,13708.0,,128.94585,inf,inf
1731559.0,13756.0,,128.94842,inf,inf
1734808.0,13807.0,,128.94842,inf,inf
1737701.0,13856.0,,128.94842,inf,inf
1740697.0,13904.0,,128.95093,inf,inf
1740851.0,13905.0,,128.95093,inf,inf
1745041.0,13951.0,,128.95093,inf,inf
1748494.0,13994.0,,128.95093,inf,inf
1751528.0,14045.0,,128.95093,inf,inf
1754434.0,14092.0,,128.95525,inf,inf
1757668.0,14147.0,,128.95525,inf,inf
1761806.0,14196.0,,128.95525,inf,inf
1764749.0,14269.0,,128.95793,inf,inf
1765529.0,14270.0,,128.95838,inf,inf
1767680.0,14318.0,,128.95838,inf,inf
1770879.0,14367.0,,128.95838,inf,inf
1774290.0,14414.0,,128.95838,inf,inf
1777241.0,14415.0,,128.95838,inf,inf
1778473.0,14465.0,,128.95838,inf,inf
1782181.0,14514.0,,128.96178,inf,inf
1782317.0,14515.0,,128.96289,inf,inf
1785877.0,14565.0,,128.96289,inf,inf
1788798.0,14614.0,,128.96326,inf,inf
1789552.0,14615.0,,128.9643,inf,inf
1793505.0,14667.0,,128.9643,inf,inf
1796873.0,14712.0,,128.9643,inf,inf
1800257.0,14786.0,,128.96561,inf,inf
1803687.0,14835.0,,128.96648,inf,inf
1806617.0,14890.0,,128.96802,inf,inf
1811138.0,14944.0,,128.96802,inf,inf
1812763.0,14945.0,,128.96802,inf,inf
1814499.0,15003.0,,128.96802,inf,inf
1817800.0,15053.0,,128.96802,inf,inf
1821051.0,15101.0,,128.97045,inf,inf
1824260.0,15154.0,,128.97045,inf,inf
1827337.0,15155.0,,128.97045,inf,inf
1827828.0,15205.0,,128.97045,inf,inf
1831666.0,15317.0,,128.97204,inf,inf
1835044.0,15372.0,,128.9736,inf,inf
1837894.0,15428.0,,128.9736,inf,inf
1840705.0,15476.0,,128.9736,inf,inf
1844816.0,15555.0,,128.9757,inf,inf
1847073.0,15607.0,,128.9757,inf,inf
1849922.0,15660.0,,128.9757,inf,inf
1853130.0,15713.0,,128.9757,inf,inf
1857028.0,15766.0,,128.97572,inf,inf
1861067.0,15819.0,,128.97927,inf,inf
1864880.0,15875.0,,128.97927,inf,inf
1868351.0,15926.0,,128.98039,inf,inf
1871704.0,15979.0,,128.98039,inf,inf
1875643.0,15980.0,,128.98039,inf,inf
1875690.0,16131.0,,128.98039,inf,inf
1878434.0,16201.0,,128.98039,inf,inf
1882976.0,16261.0,,128.98097,inf,inf
1886242.0,16314.0,,128.98097,inf,inf
1886386.0,16315.0,,128.98097,inf,inf
1889203.0,16369.0,,128.98097,inf,inf
1892762.0,16421.0,,128.98342,inf,inf
1896830.0,16473.0,,128.98631,inf,inf
1899369.0,16551.0,,128.98631,inf,inf
1902910.0,16610.0,,128.98631,inf,inf
1906468.0,16669.0,,128.98649,inf,inf
1910279.0,16721.0,,128.98894,inf,inf
1914610.0,16785.0,,128.98925,inf,inf
1918102.0,16837.0,,128.98925,inf,inf
1921566.0,16887.0,,128.98925,inf,inf
1924486.0,16957.0,,128.98925,inf,inf
1927987.0,17024.0,,128.99142,inf,inf
1931665.0,17077.0,,128.99142,inf,inf
1934561.0,17131.0,,128.99414,inf,inf
1937706.0,17188.0,,128.99414,inf,inf
1940769.0,17263.0,,128.99414,inf,inf
1944184.0,17318.0,,128.99414,inf,inf
1947576.0,17378.0,,128.9947,inf,inf
1952138.0,17434.0,,128.9947,inf,inf
1955094.0,17484.0,,128.9947,inf,inf
1955358.0,17485.0,,128.9947,inf,inf
1957870.0,17538.0,,128.9947,inf,inf
1961148.0,17596.0,,128.9947,inf,inf
1964724.0,17663.0,,128.9947,inf,inf
1968492.0,17727.0,,128.9989,inf,inf
1971521.0,17781.0,,128.9989,inf,inf
1974454.0,17852.0,,128.9989,inf,inf
1978118.0,17902.0,,128.9989,inf,inf
1982880.0,17958.0,,129.00176,inf,inf
1986128.0,18014.0,,129.00176,inf,inf
1986923.0,18015.0,,129.00176,inf,inf
1989544.0,18067.0,,129.00176,inf,inf
1992925.0,18117.0,,129.00572,inf,inf
1997849.0,18178.0,,129.00572,inf,inf
1998879.0,18234.0,,129.00572,inf,inf
2000786.0,18236.0,,129.00572,inf,inf
2002046.0,18318.0,,129.00618,inf,inf
2006017.0,18374.0,,129.0078,inf,inf
2009226.0,18431.0,,129.0078,inf,inf
2012914.0,18484.0,,129.00868,inf,inf
2013027.0,18485.0,,129.00868,inf,inf
2015448.0,18539.0,,129.00868,inf,inf
2018624.0,18599.0,,129.00868,inf,inf
2022075.0,18655.0,,129.00868,inf,inf
2025639.0,18706.0,,129.01,inf,inf
2029510.0,18759.0,,129.0121,inf,inf
2033192.0,18830.0,,129.01392,inf,inf
2036697.0,18887.0,,129.01411,inf,inf
2039405.0,18960.0,,129.01411,inf,inf
2043565.0,19015.0,,129.01535,inf,inf
2047115.0,19070.0,,129.01535,inf,inf
2050635.0,19130.0,,129.01694,inf,inf
2053567.0,19187.0,,129.01694,inf,inf
2056617.0,19255.0,,129.01759,inf,inf
2060723.0,19323.0,,129.01759,inf,inf
2063699.0,19381.0,,129.01759,inf,inf
2067075.0,19436.0,,129.01759,inf,inf
2070197.0,19492.0,,129.02046,inf,inf
2073754.0,19544.0,,129.02214,inf,inf
2076914.0,19601.0,,129.02214,inf,inf
2080237.0,19675.0,,129.02214,inf,inf
2083545.0,19732.0,,129.02356,inf,inf
2087922.0,19797.0,,129.02356,inf,inf
2090881.0,19870.0,,129.02356,inf,inf
2093764.0,19925.0,,129.02356,inf,inf
2096956.0,19983.0,,129.02578,inf,inf
2101307.0,20040.0,,129.0259,inf,inf
2103765.0,20104.0,,129.0259,inf,inf
2106840.0,20159.0,,129.02791,inf,inf
2109547.0,20240.0,,129.02791,inf,inf
2113235.0,20299.0,,129.02828,inf,inf
2117038.0,20300.0,,129.02967,inf,inf
2117185.0,20401.0,,129.02967,inf,inf
2119900.0,20463.0,,129.02967,inf,inf
2123273.0,20541.0,,129.03161,inf,inf
2126359.0,20696.0,,129.03161,inf,inf
2129525.0,20747.0,,129.03161,inf,inf
2132715.0,20807.0,,129.03185,inf,inf
2135965.0,20870.0,,129.03212,inf,inf
2139166.0,20931.0,,129.03212,inf,inf
2142488.0,20995.0,,129.03373,inf,inf
2146275.0,21067.0,,129.03479,inf,inf
2149700.0,21124.0,,129.03479,inf,inf
2152419.0,21187.0,,129.03572,inf,inf
2155591.0,21245.0,,129.0369,inf,inf
2159852.0,21306.0,,129.0369,inf,inf
2163655.0,21383.0,,129.0369,inf,inf
2166443.0,21446.0,,129.03832,inf,inf
2169825.0,21510.0,,129.03832,inf,inf
2173643.0,21666.0,,129.03832,inf,inf
2176279.0,21728.0,,129.03842,inf,inf
2179655.0,21795.0,,129.03842,inf,inf
2182804.0,21858.0,,129.03842,inf,inf
2186043.0,21918.0,,129.04212,inf,inf
2190417.0,22001.0,,129.04327,inf,inf
2194000.0,22062.0,,129.04327,inf,inf
2197494.0,22189.0,,129.04327,inf,inf
2200995.0,22316.0,,129.04327,inf,inf
2204620.0,22375.0,,129.04327,inf,inf
2207495.0,22443.0,,129.04507,inf,inf
2210841.0,22504.0,,129.04507,inf,inf
2212924.0,22505.0,,129.04507,inf,inf
2214237.0,22583.0,,129.04507,inf,inf
2217985.0,22643.0,,129.04507,inf,inf
2220633.0,22714.0,,129.04764,inf,inf
2224222.0,22779.0,,129.04764,inf,inf
2224612.0,22780.0,,129.04764,inf,inf
2227656.0,22842.0,,129.04764,inf,inf
2230886.0,22905.0,,129.05035,inf,inf
2234250.0,22969.0,,129.05035,inf,inf
2237037.0,22970.0,,129.05035,inf,inf
2237644.0,23035.0,,129.05035,inf,inf
2241637.0,23144.0,,129.05035,inf,inf
2243318.0,23145.0,,129.05035,inf,inf
2245135.0,23207.0,,129.05285,inf,inf
2248374.0,23279.0,,129.05285,inf,inf
2252806.0,23372.0,,129.05285,inf,inf
2255357.0,23440.0,,129.05285,inf,inf
2258850.0,23503.0,,129.05285,inf,inf
2262368.0,23578.0,,129.05565,inf,inf
2264413.0,23644.0,,129.05565,inf,inf
2267370.0,23723.0,,129.05565,inf,inf
2270085.0,23788.0,,129.05565,inf,inf
2273267.0,23847.0,,129.05822,inf,inf
2277971.0,23910.0,,129.05822,inf,inf
2281539.0,24043.0,,129.05822,inf,inf
2284350.0,24116.0,,129.05997,inf,inf
2287442.0,24179.0,,129.05997,inf,inf
2289060.0,24180.0,,129.05997,inf,inf
2291715.0,24244.0,,129.06072,inf,inf
2292337.0,24245.0,,129.06072,inf,inf
2294450.0,24314.0,,129.06072,inf,inf
2297684.0,24379.0,,129.06072,inf,inf
2301284.0,24447.0,,129.06072,inf,inf
2304773.0,24512.0,,129.06369,inf,inf
2307738.0,24582.0,,129.06516,inf,inf
2311327.0,24648.0,,129.06516,inf,inf
2315356.0,24752.0,,129.06516,inf,inf
2318839.0,24819.0,,129.0665,inf,inf
2319614.0,24820.0,,129.0665,inf,inf
2322125.0,24885.0,,129.0665,inf,inf
2326572.0,24976.0,,129.0665,inf,inf
2330302.0,25046.0,,129.06797,inf,inf
2333299.0,25115.0,,129.06797,inf,inf
2336573.0,25179.0,,129.06797,inf,inf
2340287.0,25180.0,,129.06797,inf,inf
2340649.0,25248.0,,129.06797,inf,inf
2343725.0,25332.0,,129.06997,inf,inf
2347043.0,25410.0,,129.06997,inf,inf
2350546.0,25478.0,,129.07333,inf,inf
2353869.0,25542.0,,129.07333,inf,inf
2357143.0,25612.0,,129.07333,inf,inf
2360176.0,25675.0,,129.07345,inf,inf
2362876.0,25738.0,,129.07345,inf,inf
2365548.0,25807.0,,129.0738,inf,inf
2369735.0,25878.0,,129.07557,inf,inf
2372988.0,25962.0,,129.07755,inf,inf
2375540.0,26033.0,,129.07755,inf,inf
2379285.0,26100.0,,129.07755,inf,inf
2383745.0,26207.0,,129.07755,inf,inf
2386691.0,26272.0,,129.07949,inf,inf
2389778.0,26363.0,,129.07949,inf,inf
2392961.0,26429.0,,129.07949,inf,inf
2394049.0,26430.0,,129.07949,inf,inf
2396271.0,26497.0,,129.07949,inf,inf
2399613.0,26564.0,,129.08074,inf,inf
2400445.0,26565.0,,129.08266,inf,inf
2403464.0,26630.0,,129.08266,inf,inf
2406149.0,26707.0,,129.08266,inf,inf
2409574.0,26780.0,,129.08387,inf,inf
2412680.0,26853.0,,129.08387,inf,inf
2415162.0,26925.0,,129.08387,inf,inf
2419435.0,26996.0,,129.0863,inf,inf
2422658.0,27057.0,,129.0863,inf,inf
2425236.0,27127.0,,129.0863,inf,inf
2428436.0,27203.0,,129.0863,inf,inf
2431889.0,27269.0,,129.08768,inf,inf
2436442.0,27352.0,,129.08768,inf,inf
2440066.0,27438.0,,129.08966,inf,inf
2443197.0,27510.0,,129.08966,inf,inf
2446584.0,27592.0,,129.09118,inf,inf
2448142.0,27662.0,,129.09129,inf,inf
2450953.0,27733.0,,129.09129,inf,inf
2453954.0,27884.0,,129.09129,inf,inf
2458009.0,27955.0,,129.09281,inf,inf
2461445.0,28042.0,,129.09281,inf,inf
2464412.0,28113.0,,129.09281,inf,inf
2467802.0,28185.0,,129.09281,inf,inf
2471770.0,28254.0,,129.09389,inf,inf
2474611.0,28255.0,,129.09389,inf,inf
2475261.0,28333.0,,129.09389,inf,inf
2478702.0,28417.0,,129.09389,inf,inf
2481796.0,28491.0,,129.09389,inf,inf
2485313.0,28560.0,,129.09622,inf,inf
2488996.0,28633.0,,129.09622,inf,inf
2492435.0,28702.0,,129.09622,inf,inf
2495806.0,28800.0,,129.09764,inf,inf
2499002.0,28801.04,,129.097639363,inf,


==> Poormond-48_Steps-Day_25-Electricity_Prices.csv <==
time,energy_price
0.0,1.3658333333333333e-5
1800.0,1.3658333333333333e-5
3600.0,1.3658333333333333e-5
5400.0,1.3658333333333333e-5
7200.0,5.8761111111111104e-5
9000.0,5.8761111111111104e-5
10800.0,5.8761111111111104e-5
12600.0,5.8761111111111104e-5
14400.0,1.3766666666666666e-5
16200.0,1.3766666666666666e-5
18000.0,1.3766666666666666e-5
19800.0,1.3766666666666666e-5
21600.0,1.3766666666666666e-5
23400.0,1.3766666666666666e-5
25200.0,1.3766666666666666e-5
27000.0,1.3766666666666666e-5
28800.0,1.3766666666666666e-5
30600.0,1.3766666666666666e-5
32400.0,1.3766666666666666e-5
34200.0,1.3766666666666666e-5
36000.0,1.3766666666666666e-5
37800.0,1.3766666666666666e-5
39600.0,1.3766666666666666e-5
41400.0,1.3766666666666666e-5
43200.0,1.3766666666666666e-5
45000.0,1.3766666666666666e-5
46800.0,1.3766666666666666e-5
48600.0,1.3766666666666666e-5
50400.0,1.3658333333333333e-5
52200.0,1.3658333333333333e-5
54000.0,1.3658333333333333e-5
55800.0,1.3658333333333333e-5
57600.0,1.3766666666666666e-5
59400.0,1.3766666666666666e-5
61200.0,1.3766666666666666e-5
63000.0,1.3766666666666666e-5
64800.0,1.3658333333333333e-5
66600.0,1.3658333333333333e-5
68400.0,1.3658333333333333e-5
70200.0,1.3658333333333333e-5
72000.0,9.097222222222221e-6
73800.0,9.097222222222221e-6
75600.0,9.097222222222221e-6
77400.0,9.097222222222221e-6
79200.0,9.097222222222221e-6
81000.0,9.097222222222221e-6
82800.0,9.097222222222221e-6
84600.0,9.097222222222221e-6
86400.0,1.3658333333333333e-5


==> Poormond-48_Steps-LB-BT.csv <==
day,lb_bt_ss_r,lb_bt_ss,lb_bt_sq,lb_bt_ts_r,lb_bt_ts
1,9.833363554762586,15.159694596427272,17.602660433855306,17.78581872322469,17.785826858045336
2,10.103791446546918,15.076995540430158,17.372111603648076,17.619950501810003,17.619961831118736
3,9.559136786184927,15.011617300219822,17.320156479294056,17.560625505547275,17.56063697419508
4,10.003335795916124,15.123751630203666,18.2777677025893,18.475864932505043,18.475908043926452
5,11.093033618948484,16.07691680844269,18.829076736885007,19.051347028831675,19.051394741084778


==> Poormond-48_Steps-LB-CUTS.csv <==
day,lb_dual_cuts,lb_dual_network_cuts,lb_obcg_cuts
1,10.333371229523213,10.333371229523213,10.781797369197417
2,10.300026115355667,10.300026115355667,10.752463070745563
3,9.869437016181235,9.869437016181235,10.284403256286618
4,10.265808656136242,10.265808656136242,10.762473026006258
5,9.379158797520153,9.379158797520153,9.793219862700353


==> Poormond-48_Steps-UB.csv <==
day,ub_lrdx_1,ub_lrdx_2,ub_lrdx_3,ub_pwlrdx_1,ub_pwlrdx_2,ub_pwlrdx_3
1,0.5340778417383952,2.2563184016147853,2.137900752848467,1.64590381756424,0.9654797151078709,0.0
2,0.8295533058896667,0.0,1.0408214821582302,Inf,4.55858036039884,0.7132859661474855
3,0.1414979402992884,1.8166584373795605,2.5158644336044476,Inf,Inf,0.0
4,0.9422200088264593,0.7995915715520232,1.2458868918586385,0.6916541976616545,1.499797616432411,0.0
5,0.6670062280872592,1.0601985266938745,0.43006238577960515,Inf,0.0,0.1372428494627659


==> Simple_FSD-12_Steps-BT-TIMING-WALL.csv <==
position,name,max_time
1,bt_ss_r,0.1
2,bt_ss,0.12
3,bt_sq,2.4
4,bt_ts_r,1.34
5,bt_ts,2.48


==> Simple_FSD-12_Steps-LB-BT.csv <==
day,lb_bt_ss_r,lb_bt_ss,lb_bt_sq,lb_bt_ts_r,lb_bt_ts
1,25.810638111156862,25.917656332324125,26.277813605618935,0.0,0.0
2,26.92913506108831,27.09626549303024,27.561677253871522,0.0,0.0
3,25.30268393548016,25.493292904625587,25.90373662100465,0.0,0.0
4,25.388812094183624,25.48546438907305,25.90903694166098,0.0,0.0
5,25.522110834916347,25.657265169104146,27.461659309003462,0.0,0.0


==> Simple_FSD-12_Steps-LB-CUTS.csv <==
day,lb_dual_cuts,lb_dual_network_cuts,lb_obcg_cuts
1,0.0,0.0,0.0
2,0.0,0.0,0.0
3,0.0,0.0,0.0
4,0.0,0.0,0.0
5,0.0,0.0,0.0


==> Simple_FSD-24_Steps-BT-TIMING-WALL.csv <==
position,name,max_time
1,bt_ss_r,0.9
2,bt_ss,0.08
3,bt_sq,3.0600000000000005
4,bt_ts_r,47.71
5,bt_ts,46.93


==> Simple_FSD-24_Steps-LB-BT.csv <==
day,lb_bt_ss_r,lb_bt_ss,lb_bt_sq,lb_bt_ts_r,lb_bt_ts
1,28.826533321763282,28.93808338783907,29.01811803593106,30.789203429717297,30.789203429717297
2,29.32429576975553,29.49552675735883,29.686242336750876,31.979561549169766,31.980071137853255
3,27.73045089853781,27.920455564791745,28.076976886533547,30.410287410274442,30.410287419550215
4,28.16496058632389,28.277472357518533,28.37148634251417,30.213503044301213,30.213503044301213
5,28.051949932524643,28.266817728306368,28.563122554430493,30.57408213692882,30.574133493836104


==> Simple_FSD-24_Steps-LB-CUTS.csv <==
day,lb_dual_cuts,lb_dual_network_cuts,lb_obcg_cuts
1,-5.204230716200293e-10,-5.204230716200293e-10,0.4525955471832036
2,-4.144424091948759e-10,-4.144424091948759e-10,0.23308499002879152
3,3.912829181123965e-7,3.912829181123965e-7,0.2400153286472772
4,1.104944906888184e-6,1.104944906888184e-6,0.13186698561222915
5,0.014890862860187698,0.014890862860187698,0.17700327886574718


==> Simple_FSD-48_Steps-BT-TIMING-WALL.csv <==
position,name,max_time
1,bt_ss_r,0.81
2,bt_ss,0.13
3,bt_sq,3.2099999999999986
4,bt_ts_r,136.3
5,bt_ts,41.54


==> Simple_FSD-48_Steps-Day_21-Electricity_Prices.csv <==
time,energy_price
0.0,1.3799999999999998e-5
1800.0,1.3799999999999998e-5
3600.0,1.3799999999999998e-5
5400.0,1.3799999999999998e-5
7200.0,1.3799999999999998e-5
9000.0,1.3799999999999998e-5
10800.0,1.3799999999999998e-5
12600.0,1.3799999999999998e-5
14400.0,1.3799999999999998e-5
16200.0,1.3799999999999998e-5
18000.0,1.3799999999999998e-5
19800.0,1.3799999999999998e-5
21600.0,1.2564583333333333e-5
23400.0,1.2564583333333333e-5
25200.0,1.2564583333333333e-5
27000.0,1.2564583333333333e-5
28800.0,1.692638888888889e-5
30600.0,1.692638888888889e-5
32400.0,1.692638888888889e-5
34200.0,1.692638888888889e-5
36000.0,1.8622916666666668e-5
37800.0,1.8622916666666668e-5
39600.0,1.8622916666666668e-5
41400.0,1.8622916666666668e-5
43200.0,1.857361111111111e-5
45000.0,1.857361111111111e-5
46800.0,1.857361111111111e-5
48600.0,1.857361111111111e-5
50400.0,1.7883333333333332e-5
52200.0,1.7883333333333332e-5
54000.0,1.7883333333333332e-5
55800.0,1.7883333333333332e-5
57600.0,1.872013888888889e-5
59400.0,1.872013888888889e-5
61200.0,1.872013888888889e-5
63000.0,1.872013888888889e-5
64800.0,1.786736111111111e-5
66600.0,1.786736111111111e-5
68400.0,1.786736111111111e-5
70200.0,1.786736111111111e-5
72000.0,1.750347222222222e-5
73800.0,1.750347222222222e-5
75600.0,1.750347222222222e-5
77400.0,1.750347222222222e-5
79200.0,1.4804166666666666e-5
81000.0,1.4804166666666666e-5
82800.0,1.4804166666666666e-5
84600.0,1.4804166666666666e-5
86400.0,1.3799999999999998e-5


==> Simple_FSD-48_Steps-Day_22-Electricity_Prices.csv <==
time,energy_price
0.0,1.1325e-5
1800.0,1.1325e-5
3600.0,1.1325e-5
5400.0,1.1325e-5
7200.0,1.1325e-5
9000.0,1.1325e-5
10800.0,1.1325e-5
12600.0,1.1325e-5
14400.0,1.1325e-5
16200.0,1.1325e-5
18000.0,1.1325e-5
19800.0,1.1325e-5
21600.0,1.5063888888888888e-5
23400.0,1.5063888888888888e-5
25200.0,1.5063888888888888e-5
27000.0,1.5063888888888888e-5
28800.0,1.8345833333333333e-5
30600.0,1.8345833333333333e-5
32400.0,1.8345833333333333e-5
34200.0,1.8345833333333333e-5
36000.0,2.0690277777777776e-5
37800.0,2.0690277777777776e-5
39600.0,2.0690277777777776e-5
41400.0,2.0690277777777776e-5
43200.0,1.9852083333333333e-5
45000.0,1.9852083333333333e-5
46800.0,1.9852083333333333e-5
48600.0,1.9852083333333333e-5
50400.0,2.027152777777778e-5
52200.0,2.027152777777778e-5
54000.0,2.027152777777778e-5
55800.0,2.027152777777778e-5
57600.0,2.18e-5
59400.0,2.18e-5
61200.0,2.18e-5
63000.0,2.18e-5
64800.0,1.748888888888889e-5
66600.0,1.748888888888889e-5
68400.0,1.748888888888889e-5
70200.0,1.748888888888889e-5
72000.0,1.4131944444444443e-5
73800.0,1.4131944444444443e-5
75600.0,1.4131944444444443e-5
77400.0,1.4131944444444443e-5
79200.0,1.3518749999999998e-5
81000.0,1.3518749999999998e-5
82800.0,1.3518749999999998e-5
84600.0,1.3518749999999998e-5
86400.0,1.1325e-5


==> Simple_FSD-48_Steps-Day_23-Electricity_Prices.csv <==
time,energy_price
0.0,1.2227777777777777e-5
1800.0,1.2227777777777777e-5
3600.0,1.2227777777777777e-5
5400.0,1.2227777777777777e-5
7200.0,1.1964583333333332e-5
9000.0,1.1964583333333332e-5
10800.0,1.1964583333333332e-5
12600.0,1.1964583333333332e-5
14400.0,1.1701388888888889e-5
16200.0,1.1701388888888889e-5
18000.0,1.1701388888888889e-5
19800.0,1.1701388888888889e-5
21600.0,1.6487499999999998e-5
23400.0,1.6487499999999998e-5
25200.0,1.6487499999999998e-5
27000.0,1.6487499999999998e-5
28800.0,1.8896527777777777e-5
30600.0,1.8896527777777777e-5
32400.0,1.8896527777777777e-5
34200.0,1.8896527777777777e-5
36000.0,2.003611111111111e-5
37800.0,2.003611111111111e-5
39600.0,2.003611111111111e-5
41400.0,2.003611111111111e-5
43200.0,2.003611111111111e-5
45000.0,2.003611111111111e-5
46800.0,2.003611111111111e-5
48600.0,2.003611111111111e-5
50400.0,1.8896527777777777e-5
52200.0,1.8896527777777777e-5
54000.0,1.8896527777777777e-5
55800.0,1.8896527777777777e-5
57600.0,2.444236111111111e-5
59400.0,2.444236111111111e-5
61200.0,2.444236111111111e-5
63000.0,2.444236111111111e-5
64800.0,2.207361111111111e-5
66600.0,2.207361111111111e-5
68400.0,2.207361111111111e-5
70200.0,2.207361111111111e-5
72000.0,1.5477777777777775e-5
73800.0,1.5477777777777775e-5
75600.0,1.5477777777777775e-5
77400.0,1.5477777777777775e-5
79200.0,1.492222222222222e-5
81000.0,1.492222222222222e-5
82800.0,1.492222222222222e-5
84600.0,1.492222222222222e-5
86400.0,1.2227777777777777e-5


==> Simple_FSD-48_Steps-Day_24-Electricity_Prices.csv <==
time,energy_price
0.0,1.3775e-5
1800.0,1.3775e-5
3600.0,1.3775e-5
5400.0,1.3775e-5
7200.0,1.3282638888888888e-5
9000.0,1.3282638888888888e-5
10800.0,1.3282638888888888e-5
12600.0,1.3282638888888888e-5
14400.0,1.2790277777777777e-5
16200.0,1.2790277777777777e-5
18000.0,1.2790277777777777e-5
19800.0,1.2790277777777777e-5
21600.0,1.2859722222222221e-5
23400.0,1.2859722222222221e-5
25200.0,1.2859722222222221e-5
27000.0,1.2859722222222221e-5
28800.0,2.201458333333333e-5
30600.0,2.201458333333333e-5
32400.0,2.201458333333333e-5
34200.0,2.201458333333333e-5
36000.0,2.2122916666666665e-5
37800.0,2.2122916666666665e-5
39600.0,2.2122916666666665e-5
41400.0,2.2122916666666665e-5
43200.0,2.0391666666666663e-5
45000.0,2.0391666666666663e-5
46800.0,2.0391666666666663e-5
48600.0,2.0391666666666663e-5
50400.0,1.9180555555555555e-5
52200.0,1.9180555555555555e-5
54000.0,1.9180555555555555e-5
55800.0,1.9180555555555555e-5
57600.0,2.332222222222222e-5
59400.0,2.332222222222222e-5
61200.0,2.332222222222222e-5
63000.0,2.332222222222222e-5
64800.0,2.2213194444444445e-5
66600.0,2.2213194444444445e-5
68400.0,2.2213194444444445e-5
70200.0,2.2213194444444445e-5
72000.0,2.1539583333333333e-5
73800.0,2.1539583333333333e-5
75600.0,2.1539583333333333e-5
77400.0,2.1539583333333333e-5
79200.0,2.1604166666666666e-5
81000.0,2.1604166666666666e-5
82800.0,2.1604166666666666e-5
84600.0,2.1604166666666666e-5
86400.0,1.3775e-5


==> Simple_FSD-48_Steps-Day_25-Electricity_Prices.csv <==
time,energy_price
0.0,1.6697916666666665e-5
1800.0,1.6697916666666665e-5
3600.0,1.6697916666666665e-5
5400.0,1.6697916666666665e-5
7200.0,1.3697222222222223e-5
9000.0,1.3697222222222223e-5
10800.0,1.3697222222222223e-5
12600.0,1.3697222222222223e-5
14400.0,1.3697222222222223e-5
16200.0,1.3697222222222223e-5
18000.0,1.3697222222222223e-5
19800.0,1.3697222222222223e-5
21600.0,1.1674305555555555e-5
23400.0,1.1674305555555555e-5
25200.0,1.1674305555555555e-5
27000.0,1.1674305555555555e-5
28800.0,2.5015277777777776e-5
30600.0,2.5015277777777776e-5
32400.0,2.5015277777777776e-5
34200.0,2.5015277777777776e-5
36000.0,4.7512499999999996e-5
37800.0,4.7512499999999996e-5
39600.0,4.7512499999999996e-5
41400.0,4.7512499999999996e-5
43200.0,1.3766666666666666e-5
45000.0,1.3766666666666666e-5
46800.0,1.3766666666666666e-5
48600.0,1.3766666666666666e-5
50400.0,1.3766666666666666e-5
52200.0,1.3766666666666666e-5
54000.0,1.3766666666666666e-5
55800.0,1.3766666666666666e-5
57600.0,1.3766666666666666e-5
59400.0,1.3766666666666666e-5
61200.0,1.3766666666666666e-5
63000.0,1.3766666666666666e-5
64800.0,1.3766666666666666e-5
66600.0,1.3766666666666666e-5
68400.0,1.3766666666666666e-5
70200.0,1.3766666666666666e-5
72000.0,1.3739583333333331e-5
73800.0,1.3739583333333331e-5
75600.0,1.3739583333333331e-5
77400.0,1.3739583333333331e-5
79200.0,1.37125e-5
81000.0,1.37125e-5
82800.0,1.37125e-5
84600.0,1.37125e-5
86400.0,1.6697916666666665e-5


==> Simple_FSD-48_Steps-LB-BT.csv <==
day,lb_bt_ss_r,lb_bt_ss,lb_bt_sq,lb_bt_ts_r,lb_bt_ts
1,30.017503579567013,30.1405079305742,30.159830110039568,31.426447892205342,31.426447892205342
2,30.57648266328769,30.725550471108303,30.74071023287446,32.635895323059465,32.635895323059465
3,29.148651299607124,29.311957455643668,29.327318488413166,31.288589580446608,31.288589580446608
4,29.24313122191516,29.39958362646807,29.416097443898614,30.815209033739983,30.815209033739983
5,29.299068862699617,29.528335029516985,29.55283969822865,31.18587037737609,31.18587037737609


==> Simple_FSD-48_Steps-LB-CUTS.csv <==
day,lb_dual_cuts,lb_dual_network_cuts,lb_obcg_cuts
1,0.0,0.0,0.3284774116784529
2,0.0,0.0,0.2707163810535478
3,8.985213658694754e-7,8.985213658694754e-7,0.23865745889370402
4,2.5090543359309602e-6,2.5090543359309602e-6,0.19357335608662823
5,3.3761394178189084e-7,3.3761394178189084e-7,0.18796239625535957

